Smoothed Separable Nonnegative Matrix Factorization

Given a set of data points belonging to the convex hull of a set of vertices, a key problem in linear algebra, signal processing, data analysis and machine learning is to estimate these vertices in the presence of noise. Many algorithms have been developed under the assumption that there is at least one nearby data point to each vertex; two of the most widely used ones are vertex component analysis (VCA) and the successive projection algorithm (SPA). This assumption is known as the pure-pixel assumption in blind hyperspectral unmixing, and as the separability assumption in nonnegative matrix factorization. More recently, Bhattacharyya and Kannan (ACM-SIAM Symposium on Discrete Algorithms, 2020) proposed an algorithm for learning a latent simplex (ALLS) that relies on the assumption that there is more than one nearby data point to each vertex. In that scenario, ALLS is probalistically more robust to noise than algorithms based on the separability assumption. In this paper, inspired by ALLS, we propose smoothed VCA (SVCA) and smoothed SPA (SSPA) that generalize VCA and SPA by assuming the presence of several nearby data points to each vertex. We illustrate the effectiveness of SVCA and SSPA over VCA, SPA and ALLS on synthetic data sets, on the unmixing of hyperspectral images, and on feature extraction on facial images data sets. In addition, our study highlights new theoretical results for VCA.

==> xp/sig/SanDiego_W_spa.txt <==
8690	5052	2370	366	3826	7339	184	1455
9824	5684	2736	314	4432	8367	243	1639
10505	5936	2854	346	4976	9008	202	1714
10772	6030	2892	466	5553	9397	145	1771
10935	6162	3020	533	5868	9734	161	1869
11074	6224	3102	760	6255	9945	250	1984
11077	6399	3223	783	6376	10250	356	2191
11146	6354	3258	1018	6675	10323	279	2760
11067	6528	3324	967	6621	10582	304	3891
11017	6514	3338	1163	6873	10717	288	4688
11102	6616	3355	1180	6932	10948	302	4985
11057	6535	3335	1459	7293	11060	237	5087
11174	6635	3352	1541	7333	11261	217	5314
11439	6530	3395	1808	7643	11737	185	5801
11408	6529	3379	2127	7706	11844	576	6065
11241	6445	3311	2589	7651	11782	1838	6184
11204	6447	3287	3070	7680	11885	4222	6296
11055	6404	3255	3283	7731	12008	5840	6326
10972	6323	3186	3352	7664	11939	6296	6206
10867	6288	3157	3393	7602	11997	6418	6083
10778	6249	3093	3423	7584	11999	6473	5985
10800	6242	3095	3421	7657	12058	6507	5951
10766	6273	3053	3448	7708	12130	6520	5890
10684	6295	3067	3447	7711	12155	6507	5847
10607	6346	3060	3459	7758	12179	6506	5782
10585	6401	3046	3481	7883	12240	6525	5784
10529	6485	3049	3506	7942	12288	6522	5746
10455	6560	3034	3521	8037	12311	6519	5725
10430	6691	3049	3551	8169	12409	6543	5778
10402	6808	3054	3560	8217	12444	6516	5792
10315	6898	3055	3604	8299	12475	6510	5813
10335	6994	3051	3646	8495	12558	6476	5864
10277	7181	3123	3615	8286	12548	6427	5943
10315	7602	3173	3592	7991	12757	6119	6097
10240	7534	3191	3676	8358	12702	5784	6133
10239	7614	3175	3758	8517	12897	5598	6121
10181	7719	3186	3821	8658	12980	5563	6152
10128	7662	3161	3894	8918	12966	5575	6160
10102	7731	3160	3996	9101	13034	5637	6185
10043	7844	3154	4041	9098	13116	5736	6214
9993	7829	3151	4138	9288	13099	5825	6221
9909	7849	3121	4179	9292	13064	5913	6214
9811	9037	3263	3789	7653	13588	6006	6202
9739	7855	3088	4313	9445	12998	6071	6184
9700	7906	3085	4364	9477	13019	6136	6162
9625	7918	3096	4410	9511	12979	6132	6142
9553	8109	3084	4415	9201	13083	6136	6129
9466	7997	3051	4467	9390	12891	6073	6091
9326	7940	3029	4458	9347	12816	5964	6025
9295	7987	3038	4523	9417	12778	5875	6031
9197	7959	3004	4510	9355	12701	5754	5987
9118	8230	3068	4351	8826	12673	5604	6006
9100	8694	3170	4026	7981	12580	5411	6087
8997	8321	3097	4268	8512	12509	5006	6001
8881	8344	3087	4223	8660	12566	4519	5925
8845	8342	3033	4290	8857	12636	4019	5877
8786	8251	3012	4477	9295	12795	3896	5827
8757	8362	3030	4545	9457	12963	3871	5806
8613	8306	2999	4606	9673	12945	3817	5739
8603	8461	3019	4669	9769	13136	3798	5755
8661	8530	3040	4710	9810	13222	3784	5743
8697	8529	3005	4720	9785	13166	3794	5748
8680	8485	2987	4710	9670	13047	3782	5690
8745	8527	2995	4777	9759	13047	3819	5681
8725	8549	2980	4841	9822	13100	3851	5650
8826	8725	3021	4919	9855	13247	3915	5692
8943	8929	3084	5001	9960	13543	3994	5729
9181	8484	3187	5143	10355	14013	4123	5897
9295	8596	3240	5249	10653	14166	4130	5937
9492	8777	3241	5351	10844	14488	4129	6018
9602	8910	3320	5457	11107	14732	4109	6087
9612	8990	3358	5412	11175	14830	3944	6083
9685	9056	3355	5443	11250	14990	3735	6145
9752	9257	3402	5286	10649	14958	3454	6139
9727	9308	3423	5147	10612	14986	3135	6132
9903	9972	3685	4669	8613	15153	2956	6209
8047	9743	3892	1692	6745	13155	994	4526
8147	9760	3691	1786	6838	13464	1023	4317
8319	9016	3365	2356	8771	13891	800	4238
8442	8919	3143	2999	9785	14105	667	4306
8567	9135	3255	2936	8955	14149	665	4481
8530	8999	3230	3057	9795	14232	736	4900
8667	8936	3212	3444	10455	14588	725	5027
8905	9133	3235	3876	11055	15033	731	5087
8966	9200	3212	4025	11088	15313	773	5001
9096	9335	3282	4259	11359	15607	835	4904
9187	9504	3305	4355	11281	15752	936	4956
9218	9564	3301	4432	11269	15862	1006	4929
9163	9521	3298	4486	11162	15770	1088	4805
9228	9591	3305	4586	11350	15926	1165	4874
9202	9661	3339	4614	11217	15936	1271	4983
9151	9646	3355	4645	11336	16021	1364	5094
9136	9617	3334	4738	11504	16037	1414	5120
9096	9681	3328	4744	11441	16025	1493	5149
9077	9659	3341	4811	11549	16038	1561	5185
9035	9651	3300	4878	11646	16081	1620	5160
8949	9670	3338	4896	11521	16061	1679	5156
8918	9735	3331	4927	11321	16087	1721	5153
8894	9715	3336	4954	11461	16083	1763	5156
8761	9715	3323	4928	11361	16070	1783	5074
8564	9684	3322	4937	11336	16036	1791	4982
8186	9686	3275	4923	11502	16016	1791	4869
7602	9669	3271	4858	11425	15954	1755	4670
7046	9675	3298	4806	11477	15994	1732	4519
6914	9786	3304	4823	11586	16086	1725	4431
6935	9843	3307	4860	11914	16252	1687	4437
6963	9764	3338	4784	11931	16245	1652	4432
6848	9678	3309	4618	11639	15941	1607	4399
6728	9533	3242	4551	11564	15755	1513	4300
6751	9491	3234	4457	11497	15593	1438	4284
7001	9513	3252	4363	11420	15508	1383	4350
7093	9571	3263	4267	11046	15391	1318	4344
7234	9620	3306	4036	10786	15215	1325	4328
7233	10071	3412	3441	9456	15016	1379	4344
7242	11633	4174	2417	6967	14573	1518	4341
6806	15825	5222	855	5372	14832	1267	4180
6650	13420	4619	800	7862	15066	1165	3952
6935	10794	3579	1061	10620	15383	863	3844
6953	9471	3275	2233	13969	15168	532	3775
7059	9239	2586	2832	15328	15229	455	3859
7134	9559	822	2890	15644	15430	451	3839
7161	10726	3747	1550	14812	16087	780	3900
7160	11215	3696	1538	12611	15888	876	3827
7235	9891	3437	2630	14523	15833	609	3774
7336	9578	-511	3394	16458	15908	492	3773
7392	9639	-559	3451	17152	16055	510	3811
7613	10149	3507	3229	17762	16678	614	3908
7572	10282	3445	3333	17416	16745	625	3888
7523	10070	-389	3478	17427	16684	621	3800
7429	9859	-636	3632	17888	16419	582	3724
7368	9924	-668	3778	18151	16467	611	3733
7261	10056	-312	3780	18207	16406	638	3682
6958	9932	-297	3788	18132	16209	653	3553
6613	9823	-325	3733	18009	16069	663	3371
6426	10081	-272	3798	18156	16079	660	3267
6382	10136	-285	3847	18207	16179	681	3205
6466	9612	-639	3846	18176	16160	707	3124
6577	9590	-693	3831	18264	16163	754	3010
6653	9651	-731	3840	18256	16234	744	2921
6670	9643	-749	3824	18297	16316	767	2859
6662	9742	-771	3897	18364	16369	778	2735
6596	9726	-740	3824	18306	16463	776	2580
6376	9723	-797	3903	18394	16374	783	2511
6050	9652	-800	3837	18223	16277	759	2313
5573	9636	-835	3730	18188	16203	778	2179
5003	9679	-850	3678	18149	16232	753	1919
4318	9607	-846	3600	18206	16283	719	1671
3793	9750	-846	3518	18119	16305	704	1514
3457	9610	-874	3410	17976	16177	644	1586
3361	9699	-886	3307	18018	16357	600	1638
3454	9666	3214	3162	17589	16130	576	1621
3446	9820	3148	3045	17747	16249	536	1656
3525	9909	3148	3028	17601	16199	474	1557
3573	10053	3106	2785	17252	16158	443	1650
3647	10012	3179	2878	17331	16156	392	1623
3659	10163	3033	2604	16231	15938	302	1658
3287	9813	2981	2535	15428	15035	273	1481
3195	9280	2748	2240	14707	14232	242	1491


==> xp/sig/SanDiego_W_sspa.txt <==
6065.5	1879.5	6635	241	1786.5	2794.5	338.5	4965
6967	2185.5	7293	257	2049	3106	423	5751
7486.5	2367.5	7624	267	2260.5	3266	418	6240
7763	2487	7759	281	2471.5	3372.5	383	6529
7968	2609.5	7798	349	2611	3419.5	418	6733
8078	2772	7785.5	620	2803	3462.5	497	6917.5
8007	2903	7665	788.5	2859	3472	631	7030
7908	3003.5	7537	728	3005	3462	598	7085
7794	3057.5	7402	578	3010	3459	626.5	7108
7702	3100	7274	538	3065.5	3453	640	7113.5
7762.5	3125	7212	481	3068.5	3456.5	658	7133
7773	3146	7134	436	3129.5	3441	602	7138.5
7811	3182	7134	364	3163	3450	563.5	7176
7964	3271	7265	332	3249.5	3490.5	515	7344
8037	3300	7187.5	959	3258.5	3469	993	7365.5
7950	3313	7012.5	2345	3247.5	3429.5	1885	7289
7956.5	3344	6896	3812.5	3265	3495.5	2673.5	7245
7911.5	3369	6770	4457	3257	3512.5	2960.5	7184
7847.5	3351.5	6623	4636	3222	3461	3040	7096.5
7787	3367	6519	4735.5	3213.5	3456.5	3114.5	7044
7738.5	3364.5	6438	4810.5	3189.5	3421.5	3137	7004.5
7733.5	3350	6406.5	4853	3173	3406	3132	6988.5
7720	3340	6361	4895	3153	3394	3121	6969
7668	3340	6303	4929.5	3143	3400.5	3128	6908.5
7613	3330	6252.5	4950	3129	3418.5	3133	6859.5
7605.5	3327	6232	4987.5	3124	3438.5	3134.5	6841.5
7575	3323.5	6197	5018	3112	3463	3135	6804
7512.5	3314.5	6158.5	5029.5	3094	3482.5	3126.5	6749
7518.5	3328.5	6184	5068	3108.5	3523.5	3139.5	6754
7476	3326	6178	5067.5	3100.5	3545	3119.5	6717.5
7433	3339	6162	5079	3100	3576	3112.5	6689
7436	3341.5	6165	5097	3096	3604	3093	6689.5
7398.5	3394	6187.5	5077	3106	3659	3100.5	6680
7408.5	3443	6203.5	4970.5	3082.5	3705	3013	6673.5
7392	3455.5	6166	4877.5	3114	3694.5	2920.5	6651
7371.5	3470	6099.5	4841.5	3104.5	3707	2869	6609.5
7350.5	3494.5	6066	4863	3111.5	3742.5	2874.5	6584.5
7314	3487	5991	4880	3104	3743.5	2866	6538
7292	3517.5	5943	4943	3104	3783.5	2905	6518.5
7252.5	3530	5891.5	4999.5	3095	3791	2933	6480
7219	3540	5821.5	5060	3095	3829.5	2961.5	6446.5
7148.5	3541	5732.5	5093	3078	3834.5	2983.5	6384
7089	3557.5	5641.5	5138	2938.5	3831	3013	6267
7056	3562.5	5577.5	5178	3059	3855	3036	6291
7021.5	3574.5	5511	5216	3056.5	3861.5	3065	6261.5
6978	3582	5440	5230.5	3044.5	3867	3084	6215
6924.5	3603.5	5367	5237	3021	3868	3087	6159.5
6854.5	3599	5280	5209.5	3009	3848	3065	6101
6758.5	3583	5175.5	5146	2978	3815	3022	6004
6742	3615	5146.5	5132	2988	3815	3003.5	5994
6684	3607	5080	5052	2968.5	3774.5	2950.5	5933.5
6637	3631	5051.5	4966	2924	3757	2903	5893
6581	3612	5046	4820	2856	3731	2830	5854.5
6513	3652	4968	4666	2910	3704.5	2721.5	5796.5
6464	3660	4903.5	4411.5	2896.5	3682	2573	5720
6422	3661	4849	4167.5	2918	3683.5	2371	5698
6371.5	3692	4810	4144	2943	3698	2313	5660
6349.5	3742	4803	4171	2970	3729.5	2302	5649.5
6267	3731.5	4769	4149	2975	3718	2258	5567.5
6246.5	3783	4788	4168	3005.5	3759	2258	5563
6225	3803.5	4777	4186.5	3011	3769	2250.5	5569
6193	3793	4727.5	4188	2997.5	3753	2253	5566
6172	3767.5	4652	4183	2957.5	3715	2268.5	5541
6264	3771.5	4638	4233	2972	3726	2322.5	5561
6301.5	3784	4621	4283	2974.5	3726	2363.5	5556.5
6373	3836	4652.5	4370	3008.5	3770	2429.5	5599
6465	3890.5	4708	4461	3047	3812.5	2483	5662
6662.5	4020.5	4850	4598.5	3140	3939.5	2565	5824
6755.5	4079	4920	4654	3195.5	3992	2611	5900
6877	4149	5012	4693	3261.5	4061.5	2627	5990
7002	4230.5	5116.5	4691	3333	4121.5	2633	6087
7034	4284	5174	4586	3350	4158	2593	6101.5
7083.5	4323	5235.5	4429.5	3394	4169	2498	6144
7069.5	4342	5276	4222	3403	4185	2392	6134.5
7053	4354	5330.5	3947.5	3403.5	4199	2257.5	6116.5
7035.5	4366.5	5399	3749	3352.5	4208.5	2212	6122
5587	3796	4965	1089	2674.5	3675.5	1259	5000.5
5654	3831	4972	1064	2741.5	3698.5	1229	5051
5825.5	3955	5046.5	1025	2966	3806	1083.5	5188.5
5954.5	4048.5	5115.5	1002.5	3121.5	3877	963	5284
6006.5	4090	5146	1029.5	3142.5	3900	984	5301
6039	4099.5	5168	1090	3167	3911	1008	5306
6161	4200	5249.5	1177	3260	3984.5	992	5392.5
6345	4302	5349.5	1281	3367.5	4069	959	5512.5
6418	4345	5373.5	1397	3393.5	4104.5	996.5	5542.5
6516.5	4411.5	5444	1514	3454	4158	1016	5604
6581	4463	5483	1645.5	3485.5	4198	1064	5642
6593.5	4484	5484	1762	3508	4200	1102	5634
6576	4489	5470	1877	3519.5	4199	1132	5610
6621	4508	5486	1967	3531	4199	1156	5604.5
6628	4524.5	5490.5	2082.5	3546	4211	1215	5604
6634	4553	5506	2189.5	3567	4210.5	1263	5592
6642	4553.5	5503	2273	3583.5	4221	1280	5586
6608	4564.5	5499	2354	3592	4211	1321	5555
6597	4575	5495	2427	3605	4212.5	1343	5540
6571	4584	5498	2503	3625	4225	1362	5505
6503.5	4587	5484.5	2567.5	3628	4213.5	1392	5456
6449.5	4586.5	5461	2617	3638.5	4208	1408	5387.5
6379	4600	5434	2659	3651	4210	1421	5352.5
6243	4595	5344	2681	3652	4205	1436	5258.5
6122.5	4596	5256	2685	3650.5	4190	1409	5072
5992	4581	5217	2669	3649	4167	1390	4833
5835	4573.5	5200	2649	3641.5	4159	1388.5	4622
5586	4585	5176	2621.5	3647	4166	1377	4455
5432.5	4622	5176	2605.5	3675	4187	1361	4382
5168.5	4648	5221	2553	3704.5	4202	1312.5	4389
5034.5	4634	5210.5	2493	3704.5	4190.5	1289	4387
4977	4574.5	5159	2403	3651	4128	1288.5	4374.5
5022	4528	5128.5	2321.5	3615	4082	1265	4293
5019	4492	5119	2221.5	3597	4045.5	1240	4293
5071	4490	5132	2138.5	3593.5	4045	1230.5	4387
5186	4460	5127	2057	3566	4010.5	1227.5	4422.5
5253	4439.5	5125	2008.5	3538	3990	1261.5	4443
5218	4430	5128	1989	3428	3968	1386	4418.5
5145.5	4383	5125	1984.5	3087	3826.5	1525	4359
4844	4507	5368	467	2499.5	3879	1450	4029
4888.5	4489.5	5289.5	516	2592	3938	1343	4058
4891	4408	5170	511	2915	4005.5	1165.5	4043
4942	4428.5	5174.5	508.5	3387.5	4099	934	4095.5
5057	4509	5263.5	529.5	3548.5	4161.5	848	4155
5136.5	4573	5328.5	573	3603	4223	884	4214
5135	4613	5341	642	3226	4194.5	1194.5	4212
5100.5	4576	5254.5	703	3158	4109	1233.5	4152.5
5153.5	4659.5	5312	732	3625.5	4235	1020	4237
5237	4748	5408	744	3818.5	4321.5	885	4303.5
5294	4812.5	5466	781	3899.5	4370	879.5	4341.5
5434	4925.5	5603	848	3961.5	4504.5	996	4436
5470	4960	5648	892	4000	4532.5	1002	4450
5427	4946	5589	914	4006.5	4471.5	964.5	4360
5371	4901	5535	928	4023.5	4449.5	914	4331.5
5366.5	4907	5540	968.5	4051	4451.5	912.5	4303.5
5321.5	4890	5491	1006	4037	4419	905	4236.5
5209.5	4799.5	5354	1026	3986.5	4361	899	4093.5
5134	4759.5	5242	1053.5	3951.5	4306	888.5	3923
5104	4751	5162	1096.5	3945	4288.5	891	3788.5
5105.5	4752	5187	1125.5	3940.5	4312	900.5	3696
5097.5	4738	5236	1154	3940	4302.5	913	3732
5091	4734	5243.5	1181	3928.5	4310	932.5	3722.5
5089.5	4740.5	5276.5	1210	3929.5	4305	940.5	3771.5
5049.5	4726.5	5280	1227.5	3911.5	4333	954	3801
5026.5	4721	5269	1260	3901.5	4347	955.5	3802
4977	4712.5	5245	1272.5	3849.5	4335	969	3771
4879	4700	5152.5	1286	3845.5	4322.5	956.5	3708.5
4711	4663	4925.5	1262	3798	4289.5	959	3551
4551.5	4641.5	4659	1239	3735	4247	941.5	3354.5
4365	4627	4367	1203	3703	4241.5	929	3093
4109	4615.5	4101	1150	3637	4234	902.5	2764
3803	4584	3892	1104	3574.5	4235.5	875	2477
3101	4521.5	4050.5	1011	3446	4171	827	2210
2420	4464	4169.5	939.5	3413.5	4172	791	2089
2656	4349	4252	860	3336	4112.5	777	2164.5
2495	4377.5	4252	802	3295.5	4155.5	747.5	2114.5
2471.5	4387.5	4192.5	740	3288.5	4163.5	734	2155
2455	4295.5	4125.5	678	3212.5	4121	731	2184
2468	4266	4143.5	616	3175	4112	687.5	2194.5
2454	4165.5	4308.5	542.5	3046	4032	661.5	2158
2283.5	3894	4014	452	2826.5	3812	587	1939
2211.5	3675	3918.5	391	2635	3647	537.5	1810


==> xp/sig/SanDiego_W_svca.txt <==
749	1772	6606.5	273	2025	2683.5	381	5567
902	2075	7283	304	2367	2979	472.5	6409.5
949	2257	7610.5	319	2569	3120.5	470	6873.5
988	2371.5	7748	343	2720	3192	442	7120
1063.5	2502.5	7789.5	404	2886	3243	485	7310
1123	2666	7777.5	620	3048.5	3264	619	7493.5
1238.5	2798	7664	754	3187	3289	770	7585
1292	2902.5	7543.5	719	3302	3297	723.5	7650.5
1415.5	2965.5	7409	610	3383	3303	747	7653
1489	3005	7278.5	590	3427	3300.5	743	7642.5
1576	3037	7223	553.5	3461	3309	754	7684
1641.5	3064	7142	525	3466	3291	694	7697
1722.5	3101	7133	474	3487	3290.5	657	7730
1846	3192	7256	463	3551	3329.5	604.5	7872.5
1975	3230	7183.5	994	3548	3311	1140	7926
2207	3238	7011	2161	3500	3255	2035	7838
2545.5	3274	6893.5	3549	3477	3225.5	2784	7820
2710	3291.5	6764.5	4123	3455	3189.5	3054	7764
2802	3287	6623	4305	3406	3105	3136	7680.5
2901	3313	6520	4429	3394	3084	3223.5	7614
2969	3316	6439	4519.5	3372	3045	3273	7559.5
2967	3303	6406.5	4574	3344	3014.5	3279	7549
2989	3293.5	6362.5	4629	3319.5	2996.5	3280	7537.5
3032.5	3294	6306	4672.5	3308	3006	3293	7480.5
3058	3282	6258	4711	3287	3013	3306	7434
3080	3276	6238	4756	3271	3025.5	3315	7413.5
3092.5	3264.5	6206	4791	3249	3046.5	3327	7372
3110	3249	6166	4807.5	3226	3063.5	3322.5	7306.5
3143	3262	6195	4859	3234	3109	3339.5	7313.5
3155	3254	6192.5	4866	3220	3142	3314	7258
3173	3257	6187.5	4889	3216	3185.5	3308	7211
3170.5	3254	6189.5	4916	3203.5	3209	3284	7206
3229	3293	6210	4909	3241.5	3309.5	3268.5	7167.5
3257	3318.5	6233	4850	3261	3447	3140.5	7165
3219.5	3322	6191	4806.5	3250	3434	3039	7139
3211.5	3318	6129.5	4810	3225	3444	2979.5	7103
3237.5	3330	6098	4844	3224.5	3479	2977	7091.5
3218	3314	6014.5	4859.5	3194.5	3449.5	2961.5	7044
3243.5	3326	5963.5	4918	3189	3468	2996	7024.5
3271.5	3332	5902.5	4968	3183	3497	3032.5	6986
3288.5	3331	5845	5010.5	3169	3490	3062	6945
3295.5	3316	5752	5036	3145	3480	3096	6875
3396.5	3313.5	5673	5072.5	3141	3631.5	3196	6764.5
3325.5	3309	5607	5098	3111	3464.5	3182.5	6778
3340.5	3313	5543	5128	3101.5	3470	3222.5	6743
3359	3315	5473	5146	3091	3473.5	3246	6700.5
3389.5	3317	5403.5	5152.5	3082	3506	3251.5	6645
3362	3299.5	5316.5	5129.5	3058	3473.5	3230	6575
3328.5	3271	5214	5078	3021	3435.5	3180	6475
3342	3286	5187	5074	3026	3453.5	3157.5	6462.5
3313	3272	5117	5009	3006.5	3437	3091	6390
3330	3279	5098.5	4932.5	3023	3503	3051	6316
3342	3296	5088.5	4819	3048	3572	2982.5	6270
3292	3298	5000	4726	3029.5	3528	2831.5	6204
3247	3296	4925	4551	3019.5	3520	2669	6148.5
3186	3299	4866	4371	3007	3498.5	2490.5	6114.5
3168	3318.5	4825.5	4367	3006	3474	2421	6100
3191	3359	4818	4405	3029	3504.5	2417	6085.5
3150.5	3362	4781.5	4384	3018	3483.5	2369	5999
3179	3405	4801.5	4414	3047	3527	2369.5	5980.5
3196	3422	4786.5	4433.5	3054	3540	2359	5954.5
3192	3413	4736	4435	3039	3515	2366.5	5912.5
3183.5	3387	4660	4426	3005	3483.5	2375.5	5885.5
3207	3398	4642	4486	3007	3485	2418	5964
3232.5	3408	4622	4540	3007	3477	2444	5983
3294	3457	4656	4630	3038	3530.5	2500	6042.5
3354.5	3510	4714	4724	3077.5	3587	2550.5	6123
3466	3624	4859	4870	3177	3698.5	2636.5	6306.5
3526.5	3691	4926	4942	3225	3763	2684	6381
3580	3757	5018.5	5000	3283	3805	2694.5	6481
3639	3843.5	5123	5029	3348	3882.5	2708	6591
3682	3887	5177.5	4954	3389	3921.5	2684.5	6592.5
3683	3934	5242.5	4840	3422	3968	2600.5	6644
3661	3969.5	5280	4652.5	3448	3999.5	2519.5	6615
3668	3999	5338.5	4417	3475.5	4033	2404.5	6593.5
3728	4045	5412.5	4233	3516	4114	2421	6563.5
3119.5	3685.5	4979	1433	3237	3716.5	1415	5250.5
3065	3706	4979	1395	3230	3728	1385.5	5308
2998	3769	5049.5	1343	3251	3725	1220	5469.5
2966	3833	5106.5	1354	3280	3743.5	1103	5569
2996.5	3871	5142.5	1386	3311	3778	1125	5605.5
3020	3896	5158	1454.5	3331	3759.5	1151.5	5621.5
3069.5	3983	5232.5	1567	3389	3812	1155	5715
3106	4066	5327	1699	3455.5	3854	1142	5856
3120	4112	5353	1821	3478	3875.5	1206	5897
3138.5	4179	5420	1958	3526.5	3910.5	1261.5	5964.5
3199	4233	5463	2096.5	3569	3950	1329.5	6012
3212.5	4259	5465	2215	3588	3950.5	1367.5	6011
3228	4268.5	5445.5	2327	3601	3945.5	1402.5	5984
3246	4287	5459	2413	3607	3942	1422.5	5987
3283	4309	5465.5	2526	3633	3969.5	1482	5973
3323.5	4338	5472.5	2631	3656	3981.5	1529	5971
3310	4357	5478	2714	3670	3971	1536.5	5948.5
3342.5	4370	5469	2792.5	3682	3979.5	1569	5917.5
3345	4381.5	5467	2870	3696	3971.5	1580.5	5900
3373.5	4396	5463.5	2945	3711.5	3967	1605.5	5857
3392.5	4404	5450.5	3012	3722	3975	1646.5	5791.5
3419	4415	5431.5	3062	3733	3980	1665	5734.5
3400	4425	5398.5	3106	3746	3980	1673	5697
3390.5	4426	5304	3123	3755	3968	1686	5599.5
3357	4426	5214.5	3117	3757	3945	1662	5431.5
3300	4420	5174.5	3085	3754	3926	1641	5214.5
3263.5	4422	5161	3048	3757	3923	1639	4968
3235	4435.5	5134.5	3009	3774	3930.5	1634	4757
3196.5	4475	5137	2983	3815	3963	1629.5	4651.5
3103	4502	5178	2924	3842	3968	1580	4601
3110.5	4493	5164	2857	3845	3955.5	1560	4481
3132	4435	5116	2767	3811	3920	1561.5	4427.5
3105.5	4383.5	5085	2692	3776	3875	1534.5	4463.5
3098.5	4355	5071.5	2606	3760.5	3843	1515	4447
3101	4359	5093	2527	3766	3837.5	1507.5	4503
3120	4330	5086	2451	3752	3807.5	1503.5	4586
3143.5	4315	5088.5	2398	3755	3808.5	1539	4631.5
3229	4308	5097	2380	3771	3840	1668.5	4584
3378	4308	5106	2344	3811	3865.5	1818	4492
3313.5	4374	5389	733	3861	4169.5	1593.5	4054
3262.5	4354	5290	630	3821.5	4101	1473	4103
3103.5	4291	5139.5	684.5	3743	3997	1289.5	4077
2947.5	4295	5120.5	697	3735	3922.5	1026	4139
2890.5	4370	5198	743	3811.5	3930	934.5	4221
2968	4439	5258.5	804	3890	3979.5	980	4285
3270.5	4484.5	5274.5	876	3968.5	4102	1321	4299.5
3267	4464.5	5202	940	3971	4060	1352	4289
3059	4519	5243.5	974	4031	4054.5	1119.5	4374
2929.5	4604	5323	1016	4119	4066	977.5	4462
2941	4664.5	5384	1060	4187	4112	982	4510
3066	4795.5	5528	1120	4324	4227	1107	4618
3068.5	4830	5556	1161	4376	4254.5	1119	4642
2972.5	4780	5507	1186	4326	4207.5	1083	4568
2900	4766	5446	1215	4341	4183	1036	4551.5
2876.5	4772	5451.5	1256	4359	4177.5	1040.5	4525
2835	4744	5406	1287	4354	4143.5	1045	4457
2767.5	4670	5267	1307	4294	4096	1034	4322.5
2742	4620	5145	1330	4262	4039.5	1039	4148.5
2732	4616	5061	1359	4270	4037	1048	4031.5
2729	4614	5093	1395	4269.5	4032	1065	3962.5
2750	4597	5139	1421	4261	4030	1079	3981
2763	4592	5146.5	1448	4256	4049	1100.5	3993
2782	4590	5184.5	1487	4251	4045.5	1114	4022.5
2793	4568	5182	1504	4237	4061	1128	4038.5
2798.5	4551	5176	1541	4215.5	4064.5	1147	4034
2817.5	4532	5150	1569	4199.5	4072	1165	4014
2790	4520	5055	1573	4169	4061	1159	3912
2768	4500	4833	1546.5	4128	4016	1146	3747.5
2704	4482	4556	1516	4100	3973	1131.5	3507
2642	4460	4248	1455	4073.5	3968	1100	3205
2503.5	4440	3933	1398	4040	3949.5	1062	2849.5
2358.5	4407	3716	1328	3996	3925	1038	2530.5
2191	4284	3908	1229	3915	3886	975	2257.5
1883.5	4171	4031	1139	3883	3908.5	919	2059
1927	4081	4117	1055	3791	3849	901	2192
1983.5	4106	4117.5	1002	3780	3885	874	2109
1931	4131	4061	942	3773	3871.5	850	2095
1945	4085	3977	877	3724	3881	839.5	2071
1960	4044	3994.5	813	3648	3864	782	2068
2005	3985	4171	721	3531.5	3825.5	751	2045
1862.5	3724	3893.5	618	3239	3616	671	1894.5
1728	3530	3791	537	3024.5	3456	612	1812.5


==> xp/sig/SanDiego_W_vca.txt <==
7116	579	6538	178	3826	6766	271	4020
8162	687	7241	177	4432	7568	305	4789
8759	765	7611	185	4976	7879	311	5193
9121	845	7793	177	5553	7978	295	5455
9268	965	7819	246	5868	8184	331	5894
9457	1130	7803	573	6255	8230	400	6774
9437	1318	7675	765	6376	8510	561	7027
9516	1553	7578	663	6675	8433	508	7162
9408	1767	7441	480	6621	8703	561	7159
9421	1926	7308	419	6873	8664	568	7165
9427	2035	7226	333	6932	8837	586	7201
9446	2146	7149	268	7293	8776	522	7160
9561	2234	7138	197	7333	8879	502	7206
9849	2394	7277	163	7643	9072	421	7337
9788	2501	7208	939	7706	9081	942	7311
9584	2586	7080	2640	7651	8997	2515	7182
9578	2682	6915	4650	7680	8983	4418	7090
9527	2748	6764	5502	7731	8977	5243	6979
9421	2774	6633	5674	7664	8829	5384	6878
9308	2839	6542	5743	7602	8831	5433	6771
9184	2863	6501	5794	7584	8789	5446	6688
9198	2862	6450	5843	7657	8778	5441	6653
9223	2852	6400	5861	7708	8796	5398	6592
9159	2855	6320	5880	7711	8814	5375	6512
9079	2857	6252	5883	7758	8851	5369	6462
9053	2849	6248	5927	7883	8919	5370	6417
9017	2841	6220	5920	7942	8990	5339	6368
8945	2850	6162	5923	8037	9005	5282	6278
8899	2862	6201	5963	8169	9150	5276	6271
8790	2857	6247	5961	8217	9228	5209	6243
8723	2867	6262	5964	8299	9314	5170	6203
8722	2891	6248	5969	8495	9417	5077	6188
8524	2927	6353	5911	8286	9652	5034	6154
8479	2978	6420	5757	7991	10047	4727	6169
8533	2978	6380	5581	8358	9862	4330	6115
8566	2982	6227	5522	8517	9928	4136	6026
8582	2987	6154	5522	8658	10012	4087	5977
8600	2996	6045	5527	8918	9883	4045	5916
8608	3006	5972	5595	9101	9918	4083	5863
8536	3016	5911	5658	9098	9992	4217	5817
8515	3045	5853	5721	9288	9937	4307	5765
8424	3019	5751	5776	9292	9917	4390	5688
8030	3032	5529	5822	7653	11269	4731	5530
8312	3043	5578	5877	9445	9869	4579	5563
8287	3038	5531	5908	9477	9889	4669	5511
8218	3058	5454	5928	9511	9885	4699	5457
8126	3064	5369	5913	9201	10065	4750	5395
8076	3065	5294	5869	9390	9870	4666	5333
7931	3039	5198	5796	9347	9813	4545	5246
7914	3058	5189	5778	9417	9795	4488	5232
7751	3043	5147	5679	9355	9755	4349	5146
7475	3090	5201	5579	8826	10042	4310	5145
7100	3109	5241	5406	7981	10465	4200	5124
7172	3104	5205	5201	8512	10085	3756	5118
7155	3092	5069	4874	8660	10020	3331	5046
7202	3091	5025	4601	8857	9983	2892	5000
7228	3097	4888	4514	9295	9920	2678	4974
7222	3152	4852	4532	9457	10002	2663	4991
7151	3142	4815	4505	9673	9897	2549	4930
7108	3182	4822	4516	9769	10023	2542	4950
7125	3229	4803	4534	9810	10091	2524	4931
7141	3207	4761	4539	9785	10057	2495	4876
7161	3185	4642	4526	9670	9944	2508	4792
7306	3201	4635	4579	9759	9948	2572	4764
7386	3221	4602	4627	9822	9955	2602	4733
7468	3281	4635	4710	9855	10099	2671	4750
7574	3338	4690	4807	9960	10328	2742	4775
7787	3443	4831	4952	10355	10678	2840	4907
7870	3533	4912	5013	10653	10833	2854	4976
8043	3625	5010	5057	10844	10932	2868	5101
8137	3676	5159	5052	11107	11159	2790	5158
8130	3737	5229	4919	11175	11195	2723	5159
8131	3784	5320	4712	11250	11277	2557	5205
8142	3822	5390	4469	10649	11404	2418	5213
7988	3863	5505	4154	10612	11473	2248	5242
7895	3937	5687	3919	8613	11985	2253	5324
5603	3270	4839	912	6745	11451	1332	4179
5733	3494	4992	896	6838	11315	1320	4426
6215	3500	5326	818	8771	10771	1132	4526
6599	3529	5400	816	9785	10747	891	4576
6711	3597	5410	860	8955	10812	953	4617
6738	3699	5462	934	9795	10712	940	4601
7024	3728	5493	1003	10455	10579	891	4625
7384	3824	5511	1104	11055	10873	745	4653
7435	3909	5532	1241	11088	10921	757	4692
7585	3971	5569	1379	11359	11091	730	4717
7679	4046	5601	1510	11281	11212	777	4743
7681	4063	5566	1645	11269	11250	809	4721
7646	4122	5569	1775	11162	11193	792	4707
7725	4133	5603	1887	11350	11269	841	4707
7723	4170	5585	2003	11217	11300	934	4693
7706	4224	5609	2109	11336	11283	1000	4689
7728	4251	5617	2211	11504	11327	996	4665
7672	4268	5579	2298	11441	11342	1049	4623
7667	4302	5588	2391	11549	11298	1067	4619
7569	4318	5564	2461	11646	11336	1093	4615
7409	4329	5577	2549	11521	11325	1138	4592
7288	4340	5567	2583	11321	11365	1168	4562
7092	4362	5534	2635	11461	11361	1174	4547
6638	4372	5448	2653	11361	11310	1228	4487
6297	4395	5396	2685	11336	11321	1192	4455
6285	4372	5346	2656	11502	11315	1178	4420
6173	4362	5340	2643	11425	11287	1199	4393
5877	4371	5317	2616	11477	11319	1214	4389
5414	4405	5327	2575	11586	11397	1219	4415
5032	4420	5347	2539	11914	11467	1132	4469
5192	4400	5356	2472	11931	11397	1109	4420
5352	4306	5309	2352	11639	11260	1147	4349
5362	4257	5259	2255	11564	11157	1117	4300
5278	4224	5232	2162	11497	11103	1076	4273
5403	4244	5292	2075	11420	11055	1073	4264
5455	4197	5321	1993	11046	11050	1119	4228
5521	4189	5348	1931	10786	11147	1181	4198
5356	4203	5423	1897	9456	11411	1421	4152
4761	4241	5026	2006	6967	12296	1736	3905
4131	3504	4058	458	5372	15759	1216	3286
4618	3362	4247	439	7862	15026	1370	3565
5142	3394	5147	383	10620	12841	1236	3876
5497	3444	5356	354	13969	11751	983	4131
5789	3558	5444	327	15328	11541	848	4175
5829	3702	5534	360	15644	11714	907	4209
5476	3942	5180	449	14812	13162	1319	4047
5403	3971	5026	532	12611	13373	1324	3877
5805	4117	5410	503	14523	12126	1087	4194
5987	4214	5554	518	16458	11866	863	4292
6019	4308	5620	574	17152	11967	856	4375
6112	4432	5735	613	17762	12664	1012	4395
6220	4481	5762	680	17416	12709	1009	4505
6081	4437	5737	709	17427	12444	967	4437
6047	4425	5683	755	17888	12175	884	4451
6002	4434	5672	790	18151	12166	886	4432
5916	4356	5665	833	18207	12096	847	4388
5698	4293	5510	874	18132	11851	874	4301
5430	4252	5387	898	18009	11812	848	4275
5163	4223	5305	940	18156	11759	867	4251
5010	4179	5363	979	18207	11779	866	4228
5108	4074	5355	1007	18176	11740	856	4186
5105	4016	5370	1057	18264	11891	888	4237
5212	3965	5468	1059	18256	11807	868	4252
5232	3901	5435	1084	18297	11884	916	4290
5249	3884	5428	1121	18364	11898	917	4282
5234	3737	5416	1119	18306	11969	935	4258
5154	3717	5284	1141	18394	11899	911	4227
4949	3848	5025	1135	18223	11805	910	4203
4768	3853	4742	1118	18188	11803	911	4171
4429	3824	4420	1059	18149	11817	885	4149
3995	3870	4034	1038	18206	11835	875	4028
3527	3808	3783	993	18119	11807	868	3961
2917	3649	4052	909	17976	11741	827	3897
2256	3563	4255	844	18018	11927	791	3920
2467	3465	4351	844	17589	11576	761	3972
2450	3441	4371	674	17747	11889	801	3958
2405	3373	4338	575	17601	11919	748	3982
2313	3219	4277	542	17252	12093	762	3932
2408	3043	4318	509	17331	11949	704	3961
2433	2911	4465	392	16231	11924	672	3942
2261	2659	4195	348	15428	11470	614	3708
2167	2378	4130	258	14707	10823	472	3412


==> xp/sig/Terrain_W_spa.txt <==
226	28	91	23	212	75
226	27	100	23	201	79
235	32	100	32	213	85
223	25	93	24	208	78
224	30	103	25	210	86
233	30	101	25	210	84
243	34	102	30	219	92
242	35	108	32	222	97
256	33	104	32	223	102
254	36	107	34	227	101
258	37	109	34	228	104
261	35	112	37	233	110
262	36	110	37	237	113
269	33	114	38	239	115
265	34	113	37	239	116
277	36	114	46	240	157
274	36	116	39	242	123
276	35	117	56	244	200
276	36	117	55	246	201
278	35	117	51	250	202
285	38	119	56	252	202
294	36	123	59	256	212
299	38	123	59	261	218
306	38	125	59	265	223
317	42	126	60	270	230
322	48	131	69	277	231
327	53	132	78	286	242
335	62	137	87	296	250
348	70	143	101	306	270
328	75	146	103	311	276
365	79	147	108	320	287
380	82	151	107	326	293
396	81	155	112	336	309
405	78	158	108	344	318
418	73	161	100	330	321
427	66	165	92	356	330
477	31	201	63	405	391
436	55	171	87	366	348
437	54	173	84	374	352
450	51	180	84	379	364
434	51	184	81	383	365
448	48	187	76	388	367
448	46	190	76	394	375
459	50	199	80	402	387
456	38	199	71	403	387
454	37	197	67	400	386
477	31	201	63	405	391
460	31	206	60	410	392
477	30	210	57	411	391
459	37	215	66	416	401
473	67	221	106	426	414
483	136	234	176	433	438
470	223	242	240	430	453
491	368	250	340	444	457
510	503	267	427	460	484
500	570	278	460	463	495
483	598	281	453	453	492
534	654	283	510	487	515
519	646	308	496	476	516
518	652	312	488	479	514
516	659	323	493	482	524
534	674	329	498	492	533
551	678	329	95	500	385
541	680	340	95	499	391
549	691	350	98	507	402
555	699	357	100	518	406
538	700	372	99	504	411
529	694	380	77	503	361
538	699	376	60	505	290
522	702	395	93	499	424
494	667	367	81	487	394
582	653	392	92	520	407
577	661	416	97	526	427
578	673	434	100	533	443
574	689	443	100	537	447
581	703	452	102	543	456
576	711	459	102	542	454
581	721	468	106	547	461
574	713	478	109	545	465
582	727	488	106	555	472
564	721	500	103	553	480
518	657	409	64	544	364
656	585	457	87	556	424
683	584	483	94	598	453
618	570	514	93	580	474
624	568	522	92	589	479
631	567	526	93	594	480
635	579	535	94	600	483
639	593	548	99	607	495
637	603	559	99	612	504
642	608	561	97	616	504
645	605	565	98	617	501
630	587	570	95	610	503
636	567	582	93	622	514
619	526	568	82	609	499
579	480	546	75	591	474
665	107	458	28	553	367
659	125	488	44	579	398
636	135	513	44	584	418
643	153	531	43	590	434
642	174	544	45	601	445
647	190	556	47	607	453
647	207	561	50	615	462
648	223	570	54	618	469
646	238	570	56	621	468
651	249	576	59	629	476
652	263	580	61	632	480
675	272	593	63	631	489
679	283	602	65	636	498
668	292	597	66	645	497
657	291	594	68	638	493
646	287	582	68	627	485
654	282	592	69	631	488
655	273	590	68	634	488
654	265	592	66	633	490
648	255	588	68	628	488
652	243	594	65	630	492
654	234	592	64	633	487
660	226	603	64	639	499
675	225	620	68	647	521
557	39	450	24	435	327
542	34	483	23	444	357
533	39	495	24	449	374
592	56	465	27	485	358
633	56	483	26	506	368
635	54	520	22	510	385
623	55	544	22	519	407
624	58	546	25	528	410
637	62	540	26	540	403
652	69	546	23	548	408
646	73	562	27	551	420
630	75	559	28	546	422
638	80	562	26	552	423
662	80	592	22	574	446
689	86	601	23	589	454
694	90	606	24	588	463
656	94	578	33	552	443
672	96	590	26	557	450
658	98	579	31	547	442
639	102	564	35	538	431
639	106	572	35	545	438
620	109	554	37	533	419
594	111	539	40	518	410
584	113	529	38	514	407
594	115	538	32	514	414
607	111	546	34	521	422
625	110	567	30	522	440
658	104	585	26	534	454
671	100	601	23	532	464
639	96	566	25	489	444
613	85	542	26	450	422
585	83	520	28	422	409
592	82	530	24	403	416
573	76	499	70	386	481
553	72	499	30	369	396
536	67	487	71	354	483
519	70	463	25	336	377
502	60	467	21	323	384
506	63	462	19	315	375
538	57	462	16	351	380
567	48	498	19	383	394
569	48	501	32	403	403
561	67	485	29	419	371
617	40	510	19	457	425
619	56	516	56	431	403
563	45	489	94	427	476


==> xp/sig/Terrain_W_sspa.txt <==
218.5	28	95.5	37	39	54.5
220.5	29	96	38	41.5	54
222	33	100	43.5	46	60
215	26	93	37	41	51.5
220	29	97	40	43	54
225	30	99	41.5	44.5	55
234	31	101	42	45	58
238.5	34	105	48	50	60
244	31	104	46	47.5	60.5
245	33	106	47	50	61
248.5	33	107	49	50.5	62
253.5	35	109.5	51	53	64
255	34	110	52	52	64
260.5	33	112	52	54	64
257	32.5	111	52	52	63
262	34	113	56	55	63.5
264.5	34	114	55.5	56	65
268	35	117	60.5	58	66
269	34	116	61	58	65
271.5	33.5	116	60.5	57.5	64.5
277	35	118	63	60	66
282	36	122	65	62	68
286	36	122.5	66.5	63	69
293	38	125	68	64	69.5
300	40.5	126	71	65	74
307	46.5	130	74	68	77
316.5	53	132	77	71	81.5
325.5	62	137	82.5	75	87
331	69.5	143	91	80.5	96
329.5	73	144	92	82	98.5
349	76	148	95.5	83	100.5
356	77	151	96	85	102.5
359	78	154	99.5	86	105
360	75	158.5	101.5	86	104
369	69	162.5	101	85.5	98
387.5	64	168.5	101	85	100
445	32	206.5	109.5	93.5	96
398.5	56	172	103	87	98
405	54	179.5	103.5	88	97
414.5	53	184.5	105	89.5	98.5
417.5	50.5	187	104.5	91	98
423	47	190.5	105.5	90	98
429	46	194.5	108	92	99
440.5	49	204.5	114	99	106
438	39	201	109.5	92	97.5
437	36	202	109	92	97.5
445	32	206.5	109.5	93.5	96
447	29.5	211	110	94	95.5
449	28	214	110	94.5	95.5
448.5	35	216.5	114.5	99.5	101
461	66	225	129.5	114.5	124
467.5	131	234	156	140	166
456	204.5	239	188	156.5	194.5
471.5	329.5	250.5	229.5	180.5	257
488	440	270.5	264	206	297.5
482	497.5	276	278	216	309
471	515	276	286	219	314
513.5	566	295	300	235.5	345.5
499.5	558	296	303.5	236	340
501	563	302	303	241	339.5
501	570.5	309	312	245.5	345.5
516	579.5	318	319	252	355
527	589.5	323.5	239	289	305
522.5	593	327	242	294.5	308
531	605	337	251.5	301.5	316
534	611	345	258	307	323.5
522	607	349	258	310.5	323
515	602	353.5	228.5	304	302
524	600	352.5	182	277	295
507	604	351.5	249	322.5	317
493	562	340.5	229	302	306
560	575	379	242.5	316	347
558	582.5	390	254.5	332	346.5
559	593	398.5	265	342	351
559	604	405	267.5	348	356
566	616	412	274.5	357.5	364
562	622	415	274	359	365.5
567	631	422	279.5	367	373
565.5	633.5	426	283.5	374	376.5
570	634.5	433	286.5	374.5	382
557.5	627	429	281	381	370.5
542	550	398	197.5	304	339.5
618	525	431	229	336	368
645.5	520	450.5	234	340	381.5
606	511	455.5	243	358	376
611.5	508	461	246	361	382
617	508	465	247.5	364.5	386.5
622.5	519.5	470.5	251	370	393.5
626	534	479	260	381	398.5
626.5	543.5	482	265	392	404.5
630	546	486	266.5	395	409.5
634	545	488.5	267	393	412
619.5	531	482	265.5	393.5	404.5
628	515	481.5	254	384.5	390
613	473.5	470	236.5	364.5	375
579	427	455	216.5	347	361.5
649	107	431	81	192	245
650	121	453.5	93.5	205.5	259
625	129	461	111	232	276
634	145	469.5	119.5	246	288.5
636	162	475	127.5	259	296.5
638	176	479	133	268.5	303
639	190	483	138	278	312
643	204	488.5	148	288	321.5
643	216	488.5	151.5	296	331
645	227	493	159	302	339
651	239	497.5	164	310.5	349
664	249.5	505.5	168.5	318	359
667	257	510	173.5	325	367.5
661	262.5	510	175.5	327.5	372
653	260	504	175	324	369
643	255.5	497	173.5	318	364.5
649	255.5	501.5	174	322.5	363
650	247	502.5	172.5	319.5	360
651	239.5	504	172	315	356
644.5	229	501	169.5	308	351
651	221	505	167	304.5	344
653	214	504	161	299.5	341.5
660	207	510	157.5	298	337
671	207	511	158	301	337
531	39	408	58	128	181
521	37	410	56.5	136.5	181.5
518	39	423	55	146	191
577	56	441	66	144	202
612	56	456	68	153	216
604	54	461	69	159	212
602	55	468	70	166	211
606	56	470	69	167	208
620	62	476	70	165	215
634	65	486	72	174	219
630	67	488	73	178	221.5
620	71	483	76	179.5	222.5
627	74	488	76	181	224
650	73	507	76	185.5	232
672	75	520.5	77	191	240
676	82	525	80	194	246
639	85.5	501	85	193.5	239
648	85	509	83	199	245
637	88	498	84	200	242
618	93	483	90	200	243
625	96	487	90	205	245.5
606	97	474	90	202	241
588	101	462	92	201	241
582	102	458	91	203	242
586	101	461	93	204	242
595	101	473	92.5	204	244
613	100	488	91	206	249
637	92	508	86.5	204	250
644	90	521.5	83	201.5	247
609	86	500	83	190	233
576.5	77	481	77	175.5	220
554	76.5	472	78	172	214.5
550.5	70	478	73	169	212
522.5	67	465	76	163.5	202
517	63	460	72	159	198
498	59	453	76	161	195
476	62	444	66	156	197
462.5	56	441	64	154	189
459.5	52	435	60.5	145	183
503	48	439	63	151	189
524	48	446	65	152	186
539	48	441	70	153	191
533	57	428	86	152	190
574	40	446	72	147	190
563	46	450	84	150	187
538	57	427	94	156	174


==> xp/sig/Terrain_W_svca.txt <==
227	25	105	57	48	99
227.5	26	105	58	49	102.5
231	29	110	60	53.5	105
222	23	103	53	46	97
226	26	105	55	48	103
231	26	108	55	50	104
240	27	112	55	52	103
243.5	31	116	59	55	112
249	28	115.5	56	53	109
250	29	115.5	57	55	114
254	30	117	56	55	114
258	32	121	58	57	118
259	31	121	56	57	118
264.5	30	123	56	58	119.5
260.5	30	121	54	56	119
265	31	124	55	58	121
267	31	125	54	59	123
271	32	127	55	61	124.5
271.5	32	127	54	60	125
274	30	128	53	59	126
279	32	131	53	61	128
285	33	135	54	63	132.5
287	34	135	53	63	134.5
296	35	139	53	64	135.5
301.5	37	140	52	66	136
308	43	144	54	71	141
316	48	147	53	74	144
324	57	152	55	80	150
334	64	158	57	86	157.5
336	67	159	56	87	160.5
346	69	166	56	89	164
354	71	171	56	90	169.5
360	71	176.5	56	92	175
367	69	180	55	91	177.5
374.5	64	184	54	90	179.5
387	59	195	54.5	89	185
439	29	240	46	84	214
396	52	202	54	87	192
405	50	208.5	54	87.5	194
410	48	214.5	52	87.5	198.5
411	47	216	53	88	201.5
417	44	221	52	87	203.5
421	42	225	52	88	208
434	46	236	56.5	94	215.5
431	36	233	48	86	214
429	33	232.5	48	84.5	212.5
439	29	240	46	84	214
439.5	27	242.5	45.5	83	217
443	25	246	44	83	218.5
443	31	249.5	45	88	226.5
452.5	59	258	48	109	229.5
459	116	266	55	146.5	243
448	172	264.5	60	172	255
465	263	280	70	214	254
482	357	296	79	249	272
476	413	296	83	259.5	281.5
464	430	293	84	263	288
506	463	321	88	287	291
491	465	315	88	284	302.5
494	470	319	88	291.5	304
494	479	325	90	296.5	315
508	483	335	92	305	313.5
520	479	345.5	97	305	315
515	485	346	98	309	322
522.5	493.5	356	101	317.5	331
526	496.5	363	103	324	339
515	502	361.5	102	328	345.5
508.5	499.5	362.5	103	322	350.5
516	491	367	100	321	337.5
500	500	355	103.5	322.5	362.5
488	462	352	109	313.5	340
553	448	400	96	346.5	334
551	464.5	407	97.5	354.5	355.5
552	479.5	412	102.5	360	370.5
552	490.5	417	105	366	378
558	501.5	424	108	373	383.5
554	509	425	109	376	385
559	517	431	113	383	391.5
560	518	435	115.5	386.5	395.5
563	522	440	115	391.5	404
550	519	430	114	386	417
534	422	411	124	341	333
611	398	460	107	377	357
637	383.5	481	98.5	384.5	360.5
599	401	464	98	387.5	402.5
605	398	468	99	390.5	409
611	399	473	100	391.5	412
616	408	479	100	400	414
620	421.5	485	104	409.5	424.5
620	432	487	106	417.5	434.5
624	433	492	107	420	435.5
627	431	494.5	107	423.5	432
613	420.5	485	105	419.5	440.5
620.5	400	483	107	410.5	445.5
606	367	468	103	394.5	437
570	335.5	452	103	372	432.5
633	70	479	54	224	298
636	81	488	55.5	235	312
614	87	480	54	252.5	350
620	98	487	53	265	368.5
624	111	491	55	276	380
626	123	493	57	285.5	389
627.5	134	495.5	59	296.5	398.5
631	144	499.5	63.5	307	406
633	154	500	66	315.5	405.5
634	162.5	503.5	68	324.5	416.5
641	170.5	509	69	335.5	417
652	180	518	71	349	430
656	187	521.5	73	356	437.5
651	190	520	74	357	432.5
642	189	514	74.5	354	429.5
632	186	506.5	75	347.5	423
637	186	511.5	76	349	430.5
638	179	512	74	346	429
640.5	173	514	74	341.5	430.5
634	166.5	509	75	332	424.5
639.5	159	513.5	73	328	429
641	155	515.5	73	324.5	428
648	151.5	519	73	319	435
655	153	519	78	315	444
504	26	431	39	154	289
493	23	427	34	155	319
487	24	434	32	153	347
553	37	470	47	183	319
583	37	491	41	191	302
578	35	486	38	189	331
575	36	486	38	186	355
580	36.5	487	38	182	360
592	39	498	39	187	354.5
608	42	507	38	189	351.5
606	45	509	40	190	362
596	48	501	41	190	365
604	49	508	41	193	368
625	48	527	38	199	384
644	49	544	37	207	390
647	52	548	39	213	393
607	58	520	44	209	380.5
615	56	533	41	213	389.5
604	58	522	42	214	382
589	65	508	48	217	374
594	68	508	47	220	380
580	67	491	47	220	368
563	70	478	48	220	361
558	72	475	48	221	353
561	71	479	45	221	357
570	71	488	44	223	366
582	67	508	41.5	222	376
601	60	534	35	223	386.5
600	58	547	34.5	217	388.5
560	55	525	38	203	368
522	49	506	34	192	350
492	52	496	36	188	342
482.5	45	502	30	184	346.5
462	42	487	30	180	327
445	42	478	30	171	325.5
430	40	471	29	169	320
411	40	459	28	167	309
393	34	454	25	161	314
397	30	451	25	156	304
439	28	468	28	157	304
463	31	469	31	158	331
494	32	471	40	161	335
495	38	447	48	152	333
542	29	478	40	158	329
525	27	469	37	150	337
501	45	452	57	156	353


==> xp/sig/Terrain_W_vca.txt <==
271	28	104	23	31	221
268	27	104	23	36	224
273	32	112	32	37	223
260	25	98	24	34	214
259	30	99	25	37	229
268	30	103	25	40	231
275	34	107	30	36	230
283	35	110	32	41	244
293	33	111	32	39	237
281	36	112	34	40	245
295	37	113	34	39	245
301	35	116	37	46	254
300	36	116	37	40	252
308	33	118	38	44	259
300	34	117	37	43	259
309	36	119	46	44	262
314	36	120	39	45	266
317	35	123	56	48	271
314	36	122	55	47	275
317	35	120	51	46	277
324	38	125	56	47	277
335	36	125	59	49	287
337	38	128	59	48	289
342	38	129	59	51	293
345	42	133	60	52	295
352	48	135	69	57	303
361	53	137	78	62	306
370	62	141	87	67	316
377	70	147	101	74	327
371	75	147	103	76	332
385	79	153	108	77	333
395	82	150	107	78	340
414	81	150	112	79	345
421	78	166	108	78	350
427	73	171	100	77	355
439	66	175	92	74	359
489	31	214	63	67	388
444	55	181	87	71	370
450	54	186	84	71	371
458	51	191	84	71	373
455	51	193	81	74	380
461	48	197	76	71	382
466	46	201	76	70	387
481	50	211	80	77	393
473	38	207	71	68	393
472	37	208	67	67	389
489	31	214	63	67	388
481	31	217	60	67	393
486	30	221	57	67	395
479	37	223	66	72	404
494	67	230	106	92	404
498	136	239	176	129	419
480	223	238	240	168	432
505	368	249	340	211	416
525	503	261	427	257	433
511	570	263	460	290	452
496	598	260	453	300	450
551	654	288	510	311	453
526	646	285	496	323	468
532	652	295	488	328	471
527	659	301	493	338	494
545	674	313	498	349	484
560	678	318	95	347	472
550	680	324	95	358	489
558	691	333	98	371	499
562	699	342	100	379	505
544	700	342	99	395	514
533	694	342	77	402	522
542	699	348	60	392	504
518	702	341	93	418	547
493	667	332	81	379	489
592	653	394	92	378	481
585	661	394	97	408	503
583	673	401	100	429	533
579	689	405	100	438	478
585	703	414	102	448	540
580	711	415	102	453	540
584	721	422	106	464	541
584	713	424	109	473	539
582	727	429	106	481	556
562	721	421	103	491	573
523	657	383	64	367	422
659	585	445	87	413	459
687	584	474	94	419	495
628	570	461	93	449	541
631	568	467	92	452	548
638	567	473	93	455	550
644	579	480	94	465	552
646	593	485	99	481	565
641	603	487	99	495	580
647	608	492	97	500	580
650	605	495	98	502	577
630	587	484	95	506	591
635	567	490	93	508	606
613	526	468	82	482	603
563	480	445	75	450	579
686	107	490	28	229	431
676	125	499	44	243	464
645	135	492	44	272	508
649	153	502	43	285	530
647	174	502	45	300	545
647	190	507	47	314	552
646	207	506	50	323	561
651	223	509	54	334	569
648	238	512	56	342	564
650	249	512	59	354	574
654	263	517	61	363	575
677	272	538	63	379	587
680	283	542	65	387	597
667	292	526	66	386	587
655	291	518	68	380	584
646	287	512	68	373	572
655	282	519	69	373	584
653	273	515	68	366	584
652	265	520	66	358	586
643	255	514	68	347	579
653	243	519	65	344	590
654	234	518	64	340	586
660	226	524	64	341	600
669	225	533	68	337	624
531	39	465	24	162	446
514	34	465	23	162	497
503	39	457	24	169	533
572	56	504	27	173	465
625	56	529	26	187	468
618	54	528	22	187	518
610	55	525	22	190	556
608	58	523	25	185	559
623	62	534	26	181	545
647	69	546	23	184	541
635	73	544	27	188	561
620	75	534	28	189	561
628	80	542	26	188	565
652	80	560	22	194	592
675	86	580	23	200	599
681	90	589	24	204	609
640	94	557	33	201	582
647	96	571	26	210	595
637	98	564	31	205	579
615	102	545	35	211	566
622	106	549	35	214	580
602	109	529	37	212	558
586	111	514	40	218	545
580	113	513	38	221	535
583	115	514	32	217	542
592	111	529	34	217	551
613	110	549	30	220	569
635	104	578	26	214	596
634	100	589	23	208	611
599	96	568	25	190	573
565	85	550	26	177	555
525	83	541	28	175	538
521	82	545	24	172	552
493	76	533	70	165	530
475	72	520	30	162	532
456	67	513	71	161	517
444	70	504	25	159	500
410	60	502	21	152	515
424	63	495	19	145	501
480	57	509	16	145	509
498	48	510	19	146	544
524	48	501	32	153	539
523	67	485	29	152	514
574	40	500	19	136	521
582	56	516	56	140	535
513	45	476	94	168	526


==> xp/sig/Urban_W_spa.txt <==
225	628	19	591	182	384
222	639	23	598	187	390
227	642	30	601	195	390
210	639	16	601	182	386
222	639	21	592	193	390
228	647	20	598	197	393
240	657	21	604	208	410
242	657	24	615	211	416
255	665	23	620	217	422
256	665	28	617	220	425
260	668	24	622	224	429
263	668	30	623	228	436
265	678	27	618	227	444
273	684	29	624	233	459
262	680	28	618	232	448
273	678	28	622	234	455
275	681	29	619	238	463
276	683	30	619	242	464
275	677	29	616	243	461
280	689	28	617	246	464
287	687	29	611	254	465
299	687	30	618	257	464
303	689	31	613	264	455
317	690	33	612	271	448
326	687	35	606	278	432
340	687	41	608	289	420
360	685	47	603	296	419
373	684	56	599	307	417
391	682	63	610	323	421
401	674	67	606	325	411
419	683	69	602	343	410
436	681	69	600	351	396
461	681	70	600	360	378
475	686	66	601	370	383
488	686	59	600	375	376
502	682	57	601	378	363
509	696	52	601	396	330
505	677	49	601	406	286
514	688	48	603	415	235
521	685	46	600	422	187
508	684	44	605	424	174
511	683	41	608	432	169
511	685	39	603	439	165
520	696	44	611	454	167
510	688	32	609	453	151
502	673	30	599	450	136
516	675	25	598	461	119
503	672	23	598	460	112
504	664	21	593	465	104
488	662	28	594	468	89
501	664	59	588	478	71
504	660	122	591	484	48
474	644	201	587	477	29
506	650	346	594	496	21
524	656	489	566	512	15
495	640	568	579	504	12
472	619	591	566	487	14
529	658	660	581	535	13
495	633	649	578	517	12
494	628	660	577	521	13
480	625	665	579	522	16
494	633	681	578	539	18
508	627	693	565	549	14
488	614	692	567	545	12
487	615	704	570	548	12
484	613	709	571	555	12
459	604	702	570	543	11
440	595	693	564	535	17
452	596	698	549	550	18
402	585	697	564	531	18
394	579	665	522	530	18
489	581	656	520	587	13
473	571	656	536	582	10
458	561	668	544	577	8
448	556	680	540	578	6
449	549	696	536	581	7
440	539	703	530	578	7
438	534	713	528	582	9
431	530	714	512	594	12
426	525	717	528	586	13
393	516	704	531	576	20
377	518	640	442	593	19
487	526	597	485	655	12
499	529	582	485	675	16
435	511	551	493	627	13
429	511	547	476	628	15
429	507	547	446	628	14
428	506	559	446	632	11
423	503	572	479	632	10
410	500	581	497	629	9
408	499	585	500	631	11
410	495	582	501	635	11
388	487	563	500	622	10
367	486	551	505	631	14
431	505	102	415	691	11
418	503	113	433	690	15
381	493	119	440	652	9
372	491	138	446	651	6
359	491	154	445	648	3
354	489	167	445	647	1
350	489	182	446	644	1
344	492	198	448	646	4
341	489	211	442	648	4
337	489	223	442	647	4
339	492	235	438	654	4
344	491	248	443	659	3
340	492	257	441	662	3
329	490	259	425	664	4
322	479	258	413	655	5
310	473	256	395	645	8
310	473	255	385	644	8
306	475	248	354	649	7
306	482	242	298	654	9
302	483	231	227	653	11
302	485	222	199	655	10
303	490	215	252	661	12
299	495	206	258	668	11
291	501	204	258	669	15
304	538	27	296	599	8
277	534	23	301	583	2
252	532	16	297	563	1
290	562	37	280	630	17
337	560	44	283	675	10
311	552	42	291	646	1
293	548	41	297	634	2
283	554	43	298	636	1
289	559	50	295	656	6
301	569	53	297	677	0
293	566	57	301	668	1
284	562	61	301	655	2
284	564	67	305	662	3
282	580	64	309	682	0
289	586	68	308	704	0
291	574	73	307	704	0
277	546	76	293	662	1
281	564	79	295	677	0
279	556	80	287	669	0
277	549	85	282	652	4
272	561	87	285	657	0
265	547	88	269	640	2
258	540	90	262	628	6
262	544	92	258	627	2
248	543	91	250	627	0
246	551	89	242	641	0
244	557	91	233	655	0
238	563	83	222	683	0
242	544	82	207	691	0
235	504	80	177	649	0
225	488	72	136	621	0
225	495	67	111	606	0
224	502	57	85	613	0
226	496	57	51	597	0
225	492	51	30	582	0
225	513	47	44	573	0
230	530	58	69	571	0
213	528	46	64	576	0
216	522	41	46	593	0
244	520	39	33	632	0
226	526	30	42	630	0
221	523	32	47	637	2
228	504	47	28	589	0
232	542	29	29	649	0


==> xp/sig/Urban_W_sspa.txt <==
184	248	28	46	135	64
185	250	29	48	135	64.5
188	251	35	52	137	67
181	242.5	27	46	131	61
186	244	29	49	133	64
190	246	31	51	135.5	63
195	250	33	52	139	65
201	253	35	56	141	69
203	253	34	54	142	66
205	251	35	56	141	67
207	252	35	57	142	67
212	252.5	37	59	144	69
212	253	37	59	144	68
216	255	37	59	145	68
214	252	35	58	143	67
217	254	37	59	146	68
219	254	37	60	145.5	68
222	255	38	62	147	69
222	254	37	61	146	69
224	253.5	36	61	147	68
228	255	38	63	149	69
233	257	39	64	150	70
234	256	39	64	150	70
240	258	42	65.5	152	70
243	258	45	66	153	69
248	259	50	69	156	71
254	260	56	71	156	71
261	264	64	75	159	72
270	268	71	79	162	74
272	266	72	80	161	73
277	268	76	82	167	74
284	270	76	82	168	73
290	272	77	83	171	74
291	274	75	83	173	74
299	274	70	83	174	74
305	278	66	83	178	75
308	280	62	83	181	75
309	277	59	82	181	75
316	280	59	84	185	76
319	282	57	84	187	76
320	280	55	85	188	77
323	281.5	52	85	191	77
326	282	51	85	192	78
336	289	55	92	201	83
331	281	44	85	195	76
328	277	42	84	193	76
333	278	38	84	197	76
333	276	36	84	196	77
334	273	35	84	197	77
335	270	41	87	194	76
342	271	70	100.5	198	77
349	274	123	122	202	79
345	267	179	137	194	76
358	272	285.5	163	203	79
373	278	373	188	214	81
370	273	410	194	210	80
361	264	420	190	202	77
388.5	278	471	210	221.5	83
379.5	271	458	208	215	82
382	271	463	210	216	81
384	271.5	465	214	217	84
392	271	481	217	218	85
396.5	271	493	226	225	85
393	268	489	228	222	85
398	268	498	234	226	86
400	267	503	238	228	87.5
397	265	492	240	224	86
395	259	487	236	219	87
398	252	497	237	218	88.5
387	243	477.5	233	209.5	89
381	239	464	239	213	85
416	251	492	250	232	92
418	255	487	262	236	91
418	253	487.5	264	236	91
419	250	494	268	236	91
423	249	506	273	238	91
421	245	509	275.5	237	92
425	245	516	281	240	94
427	245	518	286.5	242	96
430	241	518	289	242	95.5
425	228	504	281	229	98
398	212	466	280	228	90
450	234	478	294	255	99
457	229	461	285	253	105
450	226	431.5	289	248	102
452	225	428	292	250	103
453	224	429	296	253	103
457	227	437	304	257	102
460	228	444	311	260	103
461	225	447	315	259	102
463	218	452	317	257	102
465	219	452	322	261	104
460	212	435	318	253	102
458	206	414	309	246	104
436	202	107	197	271	112
443	201	118	201	267	118
440	205	122	213	269	116
443	206	135	223	269.5	116
446	205	147	230	269	117
447	203	159	236	268	117
450	202	170	242	268	117
453	202	182	249	271	118
454	201	193	255	271	119
456	200	201	261	272	119
460	199.5	212	268	274	119
468	201	223	276	277	121
471	200	229	282	279	121
470	200	233	287	279	122
464	197	231	285	277	121
457	194	228	281	273.5	120
461	194	228	281	275	121
460	191	221	277	274	119
462	191	215	275	274	120
459	189	207	269	272	121
460	185	199	264	271	119
461	184	193.5	262	271	121
463	185	188	258	271	122
465	190	186	262	273	129
384	185	39	142	273	139
381	183	37	145	266	134
381	176	31	145	259	130
397	182	46	163	280	134
421	189	56	169	290	144
419	186	54	168	287	142
420	183	52	166	284	141
422	182	53	164	283	141
428	183	58	167	286	142
437	186	62	168	290	145
439	185	65	169	290	145
435	185	67	170	287	145
440	184	72	172	289	145
454	185	71	175	296	145
465	187	74	182	303	146.5
468	188	78	186	304	147
442	183	82	185	291	144
450	182	82	187	295	143
439	180	84	187	290	141
427	177	91	188	286	141
431	179	92	189	289	142
418	173	90	187	282	139
407	170	93	184	278	139
405	171	94	184	277	139
410	170	92	187	278	137
415	171	93	188	282	137
427	174	89	188	287	137
442	176	85	188	293	135
449	180	80	185	297	135
425	174	78	174	283	129
406	169	72	164	271	120
395	169	70.5	161	264	119
397	168	63	156	264	113
385	167	60	152	259	109
378	168	57	147	255	108
369	165	55	142	252	108
361	170	54	144	253	110
357	165	46	138	248	108
352	161	41	134	249	106
371	162	39	133	256	109
382	163	42	134	261	117
387	160	39	138	266	115
371	161	47	133	256	123
392	157	29	136	275	114


==> xp/sig/Urban_W_svca.txt <==
164	477	26	49	158.5	300
165	490	28	49	160	294
170.5	500.5	34	53	163.5	296.5
158	487.5	26	47.5	158	282
159.5	490.5	28	50.5	161.5	284.5
165	496.5	30	52	166	288.5
173	513	31	55	172	293
172.5	514	34	57	178	295
181.5	529	33	56	180	298
176	522	33.5	56.5	181	296
179.5	525	34	57	184	295.5
182	531	36	59	187	298
182	528.5	35	59.5	188	296
186	542	36	60	191.5	301
181.5	526	34	59	189	294
187	537	35.5	60	193	296
185.5	536.5	36	61.5	195	296.5
188	534	37	63.5	198	297.5
187.5	532	36	62	198.5	296
188	535.5	35	62	201	294
193.5	536	37	64	205	295.5
196.5	538.5	38	65	208.5	297.5
197.5	534.5	38	66	211.5	295.5
204	537	41	68	216	298
212	535.5	44	70	220.5	295.5
214.5	536.5	51	74	225.5	296
218	537	57	75.5	231	296.5
224	534.5	66	79	237.5	297.5
223.5	542.5	75	83	247.5	301.5
229.5	534.5	76	84	251	293.5
241	534.5	81	87	258	300.5
245.5	529	81	87.5	265	301
251.5	535.5	82	89	273.5	301.5
257.5	538	79	89	281.5	294
264	536.5	73	89	285.5	304
273	538.5	69.5	88.5	287	308
278	545	64	88.5	290	308
279.5	540.5	61	88	296	300.5
289	550.5	59	89.5	304	304
292.5	550.5	58	90	309	305.5
291.5	546	55	88.5	310.5	302
296	549.5	52.5	88.5	313.5	301
298.5	552.5	51	89.5	314	296.5
308	563	55	96	327	307
304	555	43	87.5	323.5	301
302	547	40.5	86	321.5	296
309	547	37	85.5	326	303
308	544.5	33	84	329	292
307	539.5	33	84	329	296
305.5	535	40	88.5	334	281
317	541.5	74	107	344	283
321	539.5	141	128	353.5	282.5
308.5	515	213	139.5	354	270.5
339	533	350.5	172.5	375	277.5
360.5	544.5	472	201	388.5	283
344.5	529	530	205.5	387	274
333.5	510.5	545	199.5	380.5	261.5
378.5	552.5	614	225.5	413	281.5
358.5	530	597	223	406	269.5
353.5	530.5	603	225.5	409	267
346	525.5	604.5	231	413	265.5
365	539	624	234.5	426	263.5
387	541	641	247.5	431	269.5
376.5	531.5	634	250	428.5	266.5
381	531	643.5	255.5	436.5	267
383	530.5	650.5	261	439.5	267
356.5	520	637	263	436.5	259
347.5	510.5	626	258.5	435	254
359.5	516	637	261	442	252
321.5	494.5	616	250	430	224
325.5	488	588.5	262.5	432	222
413	522	619.5	286	463.5	257
397.5	520.5	612	294	467.5	241.5
387.5	510	614	294.5	468	237.5
382	503	623.5	299.5	469.5	232.5
386.5	501.5	640	304	474	234
381	493.5	644	306	474	230
385.5	491	652	313.5	479	235
383.5	489.5	650	320	480	238
384.5	482.5	650	323	487.5	240
357	472	629	309	482.5	225.5
356	455	567	323.5	484	220.5
459.5	490	581	340	515	305
468.5	493	561.5	330	528	319
408	480.5	518	331	511.5	285
406.5	474	511	334.5	514	290
410	456	513	337	515.5	298
414	456	524	345.5	519	305
415	468	533.5	352	521	309.5
409	461	536.5	356	522.5	311.5
410.5	459.5	541.5	359	525.5	317
416.5	460	541	365.5	527.5	322
397	447.5	517	360	520	312
384	444.5	496	349	524	302
444	436	112	229	516	378
445	443	122	232	523	375.5
409.5	437.5	127	237.5	511	362.5
405	433	143	248.5	514.5	365.5
400.5	432	157.5	256.5	516	365.5
396.5	430	171	262	517	368
394	425	184	268.5	519	365.5
397	423	198	277.5	521	367
396	422	211	285	524	366
395	417	222	292.5	526	365.5
401	418.5	234.5	302.5	531.5	368
410.5	422	247.5	308	536	371.5
410	420	256	314	539	373
402.5	412	257.5	321	542	371.5
396.5	397	256	316.5	537	367
390	388.5	252.5	312	528	361.5
394.5	390	252	310.5	531.5	365.5
393.5	386	245	304	532	366
390	381.5	237.5	299.5	536	369.5
382.5	375.5	228	293	532	367
385	376	219	286.5	536.5	371
387	379.5	212.5	283	537	372.5
384	377	204	281	542	374.5
375	372	200	281	544	372
338	367	35	152	457	392
312	350	30	148	452.5	385
290	327	24	145	449	361.5
348	358	46	173	484	397
390	383	52	179	513	411.5
369	369	52	168	503	404
354	356	51	165	499	397
347	351	50	161	502	394
364	356	56	165.5	515.5	400
381	362.5	62	166.5	527	407
372	354.5	65	166	526	403
364	345	67	165.5	520	396
367	347	72	166	526	400
374	352	71	171	542	410
387	358	75	176	555	420
386.5	353	78	181	558.5	423
365	332	83	178	526	404
368	339	84	183	535	415
367	335	86	185	523	407
360	329	93	187	507	399.5
358	332	94	190	514	400
347	326	94	188	501	392
340	318	96	190	487	385
338	316	98	193	485	386
336	316	96	192	491	389
337	314	95	193	499	395
338	314	93	190	513	405
345	312	87	186	536	425
343	300.5	85	182	542.5	436
320	284.5	80	170.5	517	423
307	272	74	159.5	496	414
291.5	267	72	159	480	409
286	264	64.5	153	483	418
279.5	256	63	149	471	414.5
270	255	60	144	462	408
261	255	55	138	456	410
260	260	54	140	445.5	418
248	252	46	134	440	412
249	243	41	134	440	413
274	256	39	133	456	420
275	255	42	131	463	417
285	251	39	130	471	410
275	247	47	133	456	394.5
307	264	29	136	488	424


==> xp/sig/Urban_W_vca.txt <==
106	384	27	591	92	308
110	390	32	607	92	295
122	390	33	616	98	301
116	386	27	610	89	281
122	390	30	617	93	285
125	393	30	627	98	294
136	410	32	647	100	300
144	416	35	656	103	299
151	422	35	675	103	305
155	425	32	667	103	303
162	429	36	669	105	306
168	436	36	672	105	311
170	444	36	668	106	305
174	459	38	682	107	314
173	448	34	667	108	304
202	455	35	674	108	313
185	463	36	676	107	315
223	464	38	676	109	316
226	461	36	670	110	306
229	464	34	673	109	315
236	465	38	674	111	317
252	464	38	673	114	319
259	455	38	668	113	313
262	448	40	674	115	320
276	432	42	672	117	320
277	420	48	668	119	317
287	419	54	667	123	319
298	417	62	667	127	319
321	421	70	675	130	320
327	411	73	669	131	318
337	410	76	667	135	310
344	396	77	679	137	308
360	378	77	664	142	320
369	383	70	676	145	321
375	376	68	677	140	320
384	363	62	681	152	324
396	330	56	689	152	323
406	286	53	683	153	317
408	235	52	693	157	321
419	187	49	693	159	319
422	174	49	688	161	313
425	169	45	693	161	317
435	165	45	694	163	315
445	167	49	707	172	319
449	151	39	704	167	312
449	136	37	694	165	307
460	119	34	700	167	309
460	112	32	692	169	303
462	104	31	686	167	301
474	89	37	680	166	294
469	71	67	688	174	297
473	48	136	693	179	297
464	29	215	660	170	279
439	21	367	676	181	287
435	15	497	692	195	291
434	12	551	669	192	279
433	14	565	639	185	265
446	13	644	699	209	288
448	12	619	671	204	273
447	13	623	669	207	274
455	16	618	664	211	268
469	18	643	681	216	271
443	14	670	687	232	270
441	12	660	678	234	260
448	12	665	679	242	260
450	12	669	675	253	254
450	11	651	623	249	243
393	17	639	653	247	233
322	18	657	658	254	228
457	18	620	639	242	206
431	18	608	619	253	203
459	13	677	680	293	218
469	10	660	668	296	210
477	8	654	658	295	202
476	6	657	649	298	197
483	7	670	649	304	199
479	7	669	637	305	198
484	9	675	634	311	206
488	12	677	624	315	215
495	13	672	626	321	224
502	20	645	608	306	220
408	19	612	583	330	241
499	12	660	669	366	303
522	16	650	674	371	316
525	13	582	622	362	312
527	15	572	618	369	322
528	14	571	615	375	334
529	11	584	614	381	344
537	10	593	612	385	351
541	9	593	605	387	354
541	11	598	603	391	363
540	11	603	602	396	371
540	10	576	583	388	366
552	14	560	587	379	361
473	11	165	606	420	478
492	15	173	592	425	482
501	9	179	556	418	460
511	6	195	549	415	463
517	3	210	540	417	462
523	1	223	534	417	463
528	1	235	529	418	463
533	4	250	524	419	469
531	4	265	520	422	465
536	4	274	515	424	468
540	4	288	515	426	475
546	3	303	525	425	492
554	3	309	520	427	498
551	4	313	498	434	488
546	5	308	475	429	485
536	8	302	459	422	478
540	8	301	465	424	487
543	7	292	463	427	490
543	9	285	454	426	494
542	11	271	443	423	494
545	10	262	449	423	501
544	12	258	453	426	505
554	11	248	455	424	513
582	15	244	457	424	522
361	8	46	426	361	591
381	2	47	409	350	566
388	1	31	396	343	555
377	17	66	426	377	581
406	10	71	444	406	625
425	1	70	429	395	616
445	2	68	419	388	607
448	1	71	406	388	605
442	6	75	411	397	611
453	0	83	414	410	631
463	1	87	407	401	615
468	2	91	393	398	606
470	3	93	395	403	610
490	0	93	398	412	634
503	0	99	403	420	656
507	0	101	396	423	669
480	1	104	370	397	630
483	0	106	384	402	652
462	0	109	378	397	642
445	4	115	372	389	624
443	0	116	376	390	630
422	2	117	372	384	613
409	6	123	358	374	608
403	2	124	356	373	608
414	0	122	354	375	616
431	0	123	352	379	633
448	0	124	345	384	649
467	0	115	334	392	689
476	0	107	324	394	713
461	0	101	301	367	692
439	0	92	291	340	677
424	0	88	280	327	669
425	0	82	264	320	687
474	0	63	259	308	677
399	0	72	258	300	672
475	0	74	255	286	675
376	0	69	268	286	684
375	0	64	252	274	681
363	0	52	243	270	691
374	0	56	256	303	714
388	0	53	261	307	694
372	2	47	266	327	690
371	0	57	256	323	637
382	0	50	285	349	734


==> xp/xp1.dat <==
    0.0100    4.8222    3.1656    5.7780    4.8891    2.3711    3.9445    5.5151    2.1953    6.4962
    0.0127    5.9376    4.7050    5.8749    7.5020    3.0880    4.6580    5.4083    2.6487    6.8681
    0.0162    8.8660    5.9796    8.1279    8.5306    5.3483    5.7703    6.0591    6.2455    7.1842
    0.0207    9.7607    8.6427    9.5590    9.7170    6.4312    6.4203    6.9373    5.4154    7.1191
    0.0264   11.8536    7.7159   10.2691   10.8502    6.9292    7.5101    7.9760    7.0580    6.1109
    0.0336   11.5664    8.1095    8.7315   12.7121    7.9093    7.3605    9.1084    7.0136    7.2513
    0.0428   13.1044    9.0603   10.1741   13.5245    8.3925    7.8728   10.3004    7.5494    8.0439
    0.0546   14.0546   10.0062   11.3040   15.2794    9.2078    8.3555   13.6151    8.3209    8.4877
    0.0695   16.7460   11.0938   13.2305   17.2692   10.5264    9.3788   16.0147   11.9234   10.3163
    0.0886   18.5326   12.6078   13.5016   17.9248   12.1215   11.8806   17.6230   13.2848   12.4433
    0.1129   20.2127   13.8923   15.5193   20.6734   13.4918   12.8770   18.9503   14.7588   12.8285
    0.1438   23.0918   16.0139   16.4329   22.4378   15.0790   13.9808   21.1967   13.1320   14.1076
    0.1833   24.2172   17.4035   17.7251   25.1526   16.5455   15.8266   23.3838   16.0674   15.4189
    0.2336   27.3261   19.0194   19.0263   27.0535   19.0350   17.7460   25.7379   18.7719   16.7141
    0.2976   30.8001   21.9207   21.7607   29.9229   20.9978   19.6564   29.8887   20.8592   20.1998
    0.3793   33.5332   23.8294   22.5653   32.4110   23.6883   22.0063   32.4659   23.7155   21.9993
    0.4833   36.4021   26.3188   25.3262   35.5693   26.3304   25.0436   35.3944   27.6499   25.1294
    0.6158   38.5547   30.2841   27.1518   37.5151   29.3123   27.5685   38.1489   29.4284   28.2044
    0.7848   40.9237   32.2054   29.9715   40.3154   32.5041   30.2432   40.2065   32.4607   30.2744
    1.0000   41.4226   35.3762   33.4398   41.6160   35.2258   33.0869   42.2688   37.3801   33.1383

==> xp/xp1alls.dat <==
    0.0100    1.2895    0.4996    4.3121
    0.0127    1.6168    0.4227    3.9573
    0.0162    2.0481    0.5543    3.7294
    0.0207    2.5970    0.6695    3.7369
    0.0264    3.2953    0.8688    3.7249
    0.0336    4.2102    1.2499    3.6466
    0.0428    5.3640    1.5587    5.1719
    0.0546    6.8265    1.9829    5.6423
    0.0695    8.8361    2.5562    4.9919
    0.0886   12.3646    3.2132    5.0117
    0.1129   15.8125    4.3746    6.0294
    0.1438   18.5946    6.1225    7.4589
    0.1833   21.7660    8.6334    9.4172
    0.2336   25.5551   10.4419   10.1892
    0.2976   27.6398   14.4890   13.3057
    0.3793   32.0162   16.8087   16.8623
    0.4833   34.8576   23.7642   21.8588
    0.6158   37.0871   26.5381   25.7819
    0.7848   39.3991   31.0351   30.2887
    1.0000   41.2755   35.7876   34.0443


==> xp/xp1sspa.dat <==
    0.0100    1.3356    0.3782    0.6598
    0.0127    1.5986    0.4641    0.7085
    0.0162    2.0386    0.5846    0.7637
    0.0207    2.5935    0.7346    0.8554
    0.0264    3.2954    0.9243    0.9733
    0.0336    4.2093    1.1841    1.1214
    0.0428    5.3706    1.5053    1.3221
    0.0546    6.7506    1.9025    1.5623
    0.0695    8.4295    2.4220    1.8665
    0.0886   10.4798    3.0960    2.2864
    0.1129   12.8379    3.9511    2.8224
    0.1438   15.5529    4.9697    3.4842
    0.1833   18.6746    6.4024    4.3829
    0.2336   24.3430    8.0372    5.5835
    0.2976   27.4789   10.4482    7.1725
    0.3793   31.7578   16.1455   10.9199
    0.4833   35.3673   21.9763   19.6899
    0.6158   39.0644   27.4474   23.8032
    0.7848   41.2791   32.8568   28.8622
    1.0000   43.5740   35.3360   34.8643


==> xp/xp1svca.dat <==
    0.0100    1.2758    0.3806    0.6614
    0.0127    1.6073    0.4696    0.7209
    0.0162    2.0353    0.5926    0.8127
    0.0207    2.6134    0.7519    0.9137
    0.0264    3.3114    0.9536    1.0644
    0.0336    4.2032    1.2103    1.2281
    0.0428    5.3088    1.5465    1.4167
    0.0546    6.7000    1.9629    1.7071
    0.0695    8.4343    2.4958    2.2404
    0.0886   10.5032    3.1916    2.7863
    0.1129   13.3445    4.1619    3.5405
    0.1438   16.9499    5.2371    4.2004
    0.1833   20.7415    6.8664    5.6463
    0.2336   24.0150    9.3043    7.0958
    0.2976   27.6488   12.2407   10.1667
    0.3793   31.0552   16.3395   14.6255
    0.4833   34.0602   21.5661   19.6579
    0.6158   37.0701   25.9157   23.6474
    0.7848   39.3509   29.8829   27.5500
    1.0000   40.8735   32.7945   31.2353


==> xp/xp3.dat <==
    0.0100    1.2219    0.9278    4.0383   19.5054    1.2000    0.9147    2.9470   15.3871
    0.0127    1.5996    0.9507    3.9503   19.6562    1.5583    0.9315    2.9564   15.2530
    0.0162    2.0276    1.0020    3.8410   19.6334    1.9736    0.9701    2.9522   14.9615
    0.0207    2.5854    1.1386    4.1240   20.0775    2.5260    1.0241    2.9673   14.9284
    0.0264    3.2796    1.1868    4.3729   19.2389    3.2034    1.1032    2.9865   14.7390
    0.0336    4.1543    1.3095    4.6771   19.4838    4.1139    1.2211    3.0353   14.4517
    0.0428    5.2249    1.6483    4.3692   19.2174    5.2448    1.3909    3.0987   14.2570
    0.0546    6.5495    1.9108    4.7157   19.0008    6.7109    1.6179    3.2587   13.6327
    0.0695    8.2055    2.0582    4.8876   19.4864    8.2516    1.8948    3.4291   13.0938
    0.0886   10.1961    2.5612    5.2212   19.3496   10.4139    2.2642    3.6780   13.1444
    0.1129   12.5648    3.1747    5.7929   19.0363   12.7250    2.7421    4.0145   13.0706
    0.1438   17.5324    4.0887    6.9860   19.3328   14.9844    3.4466    4.4430   13.8376
    0.1833   19.4334    5.7006    8.0638   20.1778   18.4060    4.2709    5.1330   14.4240
    0.2336   23.4943    7.1028    9.7919   19.5043   23.4059    5.4188    5.9398   17.9485
    0.2976   27.5406    9.3579   12.6049   20.1121   26.2240    7.0851    7.5464   20.4861
    0.3793   30.1789   13.5233   15.3630   22.0259   33.7118    9.6776   10.5888   21.1161
    0.4833   33.2749   19.0261   19.2238   22.8904   37.2658   15.9777   19.2137   23.3661
    0.6158   36.6058   23.1554   22.8495   25.1837   39.6768   24.5862   24.0368   25.7550
    0.7848   39.0042   27.0137   27.2158   27.3747   41.0205   28.4184   28.4487   28.3841
    1.0000   41.3868   30.1755   29.5902   29.5831   42.1976   31.6326   31.8011   30.0974

==> xp/xp3b.dat <==
    0.0100    4.7863    3.9445    7.8469   16.7196    5.5151    6.4962    6.5072   13.5828
    0.0127    7.5020    4.6580    7.9764   16.2997    5.4083    6.8681    6.5084   13.5043
    0.0162    8.5306    5.7703    7.6710   17.2848    6.0591    7.1842    6.5358   13.5071
    0.0207    9.7170    6.4203    8.6071   16.5143    6.9373    7.1191    6.6404   13.4851
    0.0264   10.8502    7.5101    9.1399   16.9019    7.9760    6.1109    6.8126   13.5228
    0.0336   12.7121    7.3605    9.1457   16.9748    9.1084    7.2513    7.1400   13.5251
    0.0428   13.5245    7.8728   10.3669   17.2478   10.3004    8.0439    7.6296   13.4777
    0.0546   15.2794    8.3555   11.1407   17.4133   13.6151    8.4877   10.0196   13.7081
    0.0695   17.2692    9.3788   12.5183   17.3636   16.0147   10.3163   12.7179   13.8065
    0.0886   17.9248   11.8806   13.2574   18.3922   17.6230   12.4433   12.7611   14.5208
    0.1129   20.6734   12.8770   14.3993   18.5976   18.9503   12.8285   13.8050   15.0560
    0.1438   22.4378   13.9808   15.6757   19.5192   21.1967   14.1076   14.7479   18.7518
    0.1833   25.1526   15.8266   17.0867   19.7254   23.3838   15.4189   15.8958   20.1280
    0.2336   27.0535   17.7460   18.5155   20.9885   25.7379   16.7141   17.3643   21.7146
    0.2976   29.9229   19.6564   19.2986   21.7876   29.8887   20.1998   20.1280   22.9280
    0.3793   32.4110   22.0063   21.8585   22.6844   32.4659   21.9993   22.3064   24.4213
    0.4833   35.5693   25.0436   23.8743   24.1117   35.3944   25.1294   24.5964   25.1147
    0.6158   37.5151   27.5685   25.9895   25.8844   38.1489   28.2044   27.1216   26.3392
    0.7848   40.3154   30.2432   28.9878   27.7407   40.2065   30.2744   28.6210   28.6696
    1.0000   41.6160   33.0869   31.8865   30.4778   42.2688   33.1383   31.9060   29.5831

==> xp/xp4.dat <==
    1.0000    6.2170    6.2786    6.1705    6.1705
    2.0000    4.4965    4.5309    4.5565    4.5565
    3.0000    4.2607    3.7103    4.2767    3.7825
    4.0000    3.5308    3.2507    3.6343    3.3338
    5.0000    3.4533    2.9295    3.4270    2.9329
    6.0000    3.0030    2.6835    2.9620    2.6805
    7.0000    2.9468    2.5146    2.8873    2.4464
    8.0000    2.6562    2.3607    2.5838    2.3067
    9.0000    2.6375    2.2233    2.5803    2.1865
   10.0000    2.4203    2.1060    2.3642    2.0627
   11.0000    2.4138    2.0203    2.3338    1.9553
   12.0000    2.2535    1.9412    2.1903    1.8924
   13.0000    2.2280    1.8546    2.1938    1.8236
   14.0000    2.0910    1.7867    2.0470    1.7616
   15.0000    2.0868    1.7140    2.0436    1.7098
   16.0000    1.9748    1.6601    1.9255    1.6667
   17.0000    1.9824    1.6267    1.9333    1.6238
   18.0000    1.8819    1.5787    1.8512    1.5862
   19.0000    1.8669    1.5301    1.8154    1.5345
   20.0000    1.7786    1.4986    1.7516    1.4895
   20.0000    1.7786    1.4986    1.7516    1.4895
   30.0000    1.4858    1.2152    1.4690    1.1992
   40.0000    1.2889    1.0522    1.2880    1.0474
   50.0000    1.1493    0.9538    1.1306    0.9108
   60.0000    1.0628    0.9388    1.0325    0.8386
   70.0000    1.0886    1.2693    0.9887    0.8150
   80.0000    1.1921    1.9303    1.0136    0.9130
   90.0000    1.2558    3.2105    1.0465    1.1926
  100.0000    1.4022    4.3709    1.1574    1.9334
  110.0000    1.6387    6.5084    1.2976    3.0711
  120.0000    1.9758    8.9109    1.6088    4.8426
  130.0000    2.5281   11.3556    2.0694    6.9380
  140.0000    3.7679   12.7879    2.6977    8.9157
  150.0000    4.8506   14.7679    3.5636   10.9860
  160.0000    7.0079   16.5441    4.5916   13.0181

==> xp/xp4b.dat <==
    1.0000   14.4039   13.2576   11.4035   11.4035
    2.0000    7.0184    7.7010    4.9657    4.9657
    3.0000    4.9319    5.8900    4.7030    4.1323
    4.0000    4.7706    4.3698    3.8899    3.6322
    5.0000    4.0326    4.4391    3.7540    3.1862
    6.0000    3.4291    4.5726    3.2921    2.9525
    7.0000    3.4911    4.1747    3.3156    2.7932
    8.0000    3.0961    3.3184    2.9774    2.5925
    9.0000    3.1654    3.0996    2.9221    2.4433
   10.0000    2.7949    2.8609    2.6754    2.3159
   11.0000    2.7856    2.8485    2.6715    2.1805
   12.0000    2.5796    2.7558    2.4541    2.1006
   13.0000    2.5720    2.6101    2.4164    2.0112
   14.0000    2.3790    2.6831    2.2735    1.9389
   15.0000    2.4167    2.4446    2.2704    1.8815
   16.0000    2.2750    2.3410    2.1361    1.8186
   17.0000    2.2537    2.2011    2.1665    1.7747
   18.0000    2.1470    2.2489    2.0535    1.7274
   19.0000    2.1306    2.1939    2.0500    1.6963
   20.0000    2.0720    2.1873    1.9680    1.6631
   20.0000    2.0720    2.1873    1.9680    1.6631
   30.0000    1.7588    1.9524    1.6206    1.4036
   40.0000    1.5576    1.9238    1.4260    1.2305
   50.0000    1.4367    1.8256    1.2785    1.0919
   60.0000    1.3484    1.6355    1.1919    1.0160
   70.0000    1.3016    2.0400    1.1323    1.0271
   80.0000    1.3062    2.5611    1.1250    1.1570
   90.0000    1.4593    3.8272    1.1954    1.5635
  100.0000    1.6544    5.1712    1.3108    2.4571
  110.0000    1.9228    6.8992    1.4774    4.1190
  120.0000    2.2973    8.2017    1.6789    5.9557
  130.0000    3.0764   10.4783    1.9825    8.3017
  140.0000    4.5576   12.4580    2.4373    9.4562
  150.0000    5.4514   14.2115    3.1380   11.4526
  160.0000    8.7240   14.9936   11.1277   12.8162

==> xp/xp5.dat <==
    1.0000    6.1267    6.0888    6.0217    6.2111    6.1131    5.9752
    2.0000    4.4558    4.4350    4.3467    4.4929    4.2697    4.3696
    3.0000    4.2238    4.2270    4.1375    4.2752    4.1140    4.1605
    4.0000    3.4653    3.4892    3.4196    3.4874    3.3459    3.3753
    5.0000    3.3922    3.4382    3.3331    3.4001    3.2981    3.3141
    6.0000    2.9561    2.9765    2.9200    2.9046    2.8957    2.9045
    7.0000    2.9162    2.9501    2.8960    2.8049    2.8287    2.8503
    8.0000    2.6304    2.6670    2.5778    2.5561    2.5877    2.5442
    9.0000    2.6045    2.6627    2.5791    2.5306    2.5960    2.5409
   10.0000    2.3941    2.4411    2.3592    2.3362    2.3640    2.2936
   11.0000    2.3743    2.4229    2.3501    2.3301    2.3466    2.2779
   12.0000    2.2226    2.2449    2.1586    2.1508    2.2093    2.1184
   13.0000    2.2256    2.2361    2.1792    2.1753    2.1820    2.1113
   14.0000    2.0874    2.1076    2.0361    2.0155    2.0351    1.9867
   15.0000    2.0736    2.0963    2.0295    2.0372    2.0263    1.9826
   16.0000    1.9691    1.9656    1.9118    1.9092    1.9185    1.8779
   17.0000    1.9560    1.9582    1.9243    1.9096    1.9223    1.8919
   18.0000    1.8720    1.8606    1.8371    1.8353    1.8140    1.7795
   19.0000    1.8706    1.8484    1.8496    1.8240    1.8429    1.7799
   20.0000    1.7888    1.7643    1.7585    1.7285    1.7171    1.6789
   20.0000    1.7888    1.7643    1.7585    1.7285    1.7171    1.6789
   30.0000    1.4931    1.4481    1.5580    1.4360    1.4117    1.4725
   40.0000    1.2977    1.2581    1.5422    1.2524    1.2246    1.4219
   50.0000    1.1608    1.1478    1.7050    1.1316    1.1253    1.4886
   60.0000    1.0497    1.0647    1.9747    1.0339    1.0319    1.5874
   70.0000    0.9805    1.0562    2.4966    0.9522    0.9968    1.7698
   80.0000    0.9490    1.0951    3.1608    0.9023    0.9900    2.1124
   90.0000    0.9901    1.2257    3.6999    0.9106    1.0530    2.4957
  100.0000    1.1183    1.4031    4.8576    0.9640    1.1522    2.8670
  110.0000    1.3026    1.6725    5.7714    1.0392    1.3076    3.4604
  120.0000    1.5828    1.9774    6.8272    1.2855    1.6048    4.1270
  130.0000    1.9651    2.6573    8.0909    1.6004    2.1155    4.9468
  140.0000    2.4876    3.5886    9.5979    2.0464    2.6855    5.7776
  150.0000    3.1486    5.1254   11.4739    2.6370    3.4220    6.8394
  160.0000    4.4410    6.5301   13.6546    3.1918    4.3829    7.9271

==> xp/xp6-svcamean.dat <==
    0.0100    5.3161    1.1539    0.3732    3.2041    0.4329    0.3654    0.3923    0.3749
    0.0127    6.8442    0.8060    0.4864    2.9001    0.7301    0.4529    0.5214    0.4529
    0.0162    4.1341    0.9583    0.5334    3.0030    0.7787    0.5106    0.6058    0.5106
    0.0207    4.7950    1.3863    0.6337    3.0961    0.8682    0.6011    0.7100    0.6345
    0.0264    5.0725    1.6128    0.7429    3.2265    0.9508    0.7141    0.8527    0.7395
    0.0336    7.3736    2.2738    0.8805    3.5431    0.9859    0.8656    1.0320    0.9126
    0.0428    6.3952    1.9700    1.1244    3.5644    1.3974    1.0956    1.2838    1.1031
    0.0546    8.2167    2.5360    1.4302    4.7688    2.0046    1.3538    1.5936    1.3538
    0.0695    9.5307    3.4141    1.7271    4.5206    2.3339    1.6938    2.0165    1.7065
    0.0886    9.2286    3.8050    2.1753    5.3767    2.8435    2.1436    2.5339    2.1436
    0.1129   13.2010    4.6466    2.7272    9.0251    3.6993    2.7231    3.2221    2.7598
    0.1438   15.2297    6.7392    3.5330    8.9638    5.1197    3.4718    4.1187    3.4718
    0.1833   15.7860    8.7464    4.4236   10.2642    6.4203    4.4011    5.1440    4.4011
    0.2336   19.9892   10.1861    6.1464   12.4614    7.7763    5.6602    6.6462    5.6602
    0.2976   20.9103   13.9485    9.0529   18.6045   10.4745    7.5473    8.8134    7.5473
    0.3793   25.0143   16.6390   11.2722   16.3138   13.4858   10.6244   11.6743   10.6244
    0.4833   26.4804   20.6997   15.7000   21.6151   17.8294   13.1313   15.3270   13.1313
    0.6158   29.8369   26.4394   21.9286   25.5294   22.4705   19.3772   24.2383   19.7621
    0.7848   33.8300   29.9117   26.8004   32.1474   27.3974   24.7302   27.9774   24.9789
    1.0000   37.0407   33.4966   29.7210   34.5403   31.1395   28.5580   33.3425   28.7465

==> xp/xp6.dat <==
    0.0100    4.1931    0.8749    0.3758    1.8850    0.3901    0.3764    0.3849    0.3764
    0.0127    6.8442    0.8060    0.4864    0.7724    0.5395    0.5083    0.5214    0.5137
    0.0162    4.1341    0.9583    0.5334    1.1645    0.6244    0.5898    0.6058    0.6111
    0.0207    4.7950    1.3863    0.6337    1.5152    0.7336    0.6936    0.7100    0.7127
    0.0264    5.0725    1.6128    0.7429    1.6610    0.8768    0.8310    0.8527    0.8505
    0.0336    7.3736    2.2738    0.8805    3.1940    1.0567    1.0147    1.0320    1.0289
    0.0428    6.3952    1.9700    1.1244    3.4647    1.3398    1.2656    1.2838    1.2656
    0.0546    8.2167    2.5360    1.4302    5.9237    1.6928    1.5866    1.5936    1.5866
    0.0695    9.5307    3.4141    1.7271    4.8096    2.1500    1.9884    2.0165    1.9884
    0.0886    9.2286    3.8050    2.1753    7.7171    2.7560    2.5553    2.5339    2.5554
    0.1129   13.2010    4.6466    2.7272    7.9647    3.4991    3.2299    3.2221    3.2729
    0.1438   15.2297    6.7392    3.5330    8.4874    5.0555    4.1693    4.1187    4.1938
    0.1833   15.7860    8.7464    4.4236   10.9003    6.6755    5.2492    5.1440    5.2492
    0.2336   19.9892   10.1861    6.1464   12.6272    7.6283    6.6555    6.6462    6.6555
    0.2976   23.5654   12.8452    8.3615   16.0577   10.5145    8.4039    8.8134    8.6810
    0.3793   25.0143   16.6390   11.2722   21.4053   13.6853   11.8206   11.6743   11.8206
    0.4833   30.8864   20.7671   16.7429   23.5428   19.1373   15.0264   15.3270   15.0264
    0.6158   31.3226   26.7082   20.1535   27.4286   24.4593   19.2736   24.2383   19.2736
    0.7848   34.7720   29.8805   25.6614   30.9890   28.6463   25.2880   27.9774   25.2880
    1.0000   38.3719   33.3984   29.0614   33.5302   31.9327   29.0374   33.3425   29.6535

==> xp/xpfaces2-cbcl.dat <==
    1.0000   19.8687   20.0301   20.7686   20.7686
    2.0000   19.4465   19.6245   20.7916   20.7916
    4.0000   19.2421   19.1450   19.8921   19.6919
    6.0000   19.1084   18.9687   19.8413   19.3156
    8.0000   18.9530   18.8951   19.4222   19.3352
   10.0000   18.9336   18.8827   19.6356   19.3802
   12.0000   18.9383   18.8030   19.5096   19.2939
   14.0000   18.9403   18.9187   19.3703   19.1661
   16.0000   18.9745   18.9612   20.4912   19.2803
   18.0000   18.9482   19.0936   21.2682   19.5602
   20.0000   18.9710   19.1719   20.8383   19.3631

==> xp/xpfaces2-frey.dat <==
    1.0000   22.0077   21.9900   22.5793   22.5793
    2.0000   21.5706   21.5765   22.1725   22.1725
    4.0000   21.4624   21.4691   21.8584   21.7623
    6.0000   21.4341   21.1620   21.6310   21.3565
    8.0000   21.3040   21.1821   21.6534   21.2761
   10.0000   21.4487   21.3505   21.3273   21.4848
   12.0000   21.4770   21.3248   21.5840   21.3993
   14.0000   21.4597   21.5009   21.6203   21.4652
   16.0000   21.5146   21.7008   21.7226   21.6131
   18.0000   21.6743   21.9262   22.0791   21.3522
   20.0000   21.7778   21.9837   21.5835   22.0540

==> xp/xpfaces2-orl.dat <==
    1.0000   24.0424   23.9251   25.7660   25.7660
   20.0000   23.1871   23.0242   24.6212   24.4333
   40.0000   22.9300   22.8947   24.1866   23.9419
   60.0000   22.8357   22.7803   24.0534   23.7179
   80.0000   22.7710   22.7276   23.8158   23.5846
  100.0000   22.6662   22.7436   23.8698   23.6381
  120.0000   22.6068   22.7450   23.7200   23.6267
  140.0000   22.6803   22.7597   23.7442   23.6049
  160.0000   22.6777   22.8272   23.6424   23.5629
  180.0000   22.6604   22.9171   23.6536   23.5756
  200.0000   22.7036   22.9618   23.5065   23.6545
  220.0000   22.6859   22.9757   23.7463   23.9120
  240.0000   22.7571   23.0285   23.7031   23.5613
  260.0000   22.8278   23.1362   23.7181   23.6019
  280.0000   22.7951   23.1916   24.7301   23.3167
  300.0000   22.8684   23.2265   24.9140   23.3015

==> xp/xpfaces2-umist.dat <==
    1.0000   15.9570   15.9101   16.5618   16.5618
   20.0000   15.4789   15.5258   16.0209   15.9676
   40.0000   15.3907   15.4192   15.7977   15.7404
   60.0000   15.2944   15.3232   15.6221   15.3429
   80.0000   15.2336   15.2975   15.3423   15.1666
  100.0000   15.1098   15.3245   15.2954   15.1466
  120.0000   15.1887   15.4471   15.1008   15.1295
  140.0000   15.2189   15.5187   15.0207   15.1055
  160.0000   15.1990   15.5622   15.1745   15.1081
  180.0000   15.2969   15.6330   15.1082   15.3536
  200.0000   15.3707   15.6543   14.9811   14.9489
  220.0000   15.3631   15.7885   14.9897   14.9904
  240.0000   15.3996   15.8508   14.9272   15.4719
  260.0000   15.4740   15.9361   14.8504   15.5262
  280.0000   15.5344   15.9799   14.8832   15.6176
  300.0000   15.6125   16.0006   15.6861   15.8166

==> xp/xphsu2-sandiegopp.dat <==
          1.00          5.59          5.63          5.90          5.90
        200.00          4.96          5.30          7.85          5.57
        400.00          4.70          5.27          5.25          5.53
        600.00          4.75          5.50          6.27          5.47
        800.00          4.61          5.56          6.05          5.38
       1000.00          4.95          5.33          5.82          5.22
       1200.00          4.47          5.22          5.69          5.05
       1400.00          4.35          5.30          5.04          4.95
       1600.00          4.44          5.32          4.65          4.88
       1800.00          4.53          5.32          4.53          4.88
       2000.00          4.43          5.33          4.32          4.88
       2200.00          4.41          5.39          4.42          4.95
       2400.00          4.33          5.29          4.40          5.04
       2600.00          4.24          5.28          4.73          5.13
       2800.00          4.25          5.30          4.39          5.21
       3000.00          4.35          5.48          4.38          5.21
       3200.00          4.45          5.62          4.36          5.20
       3400.00          4.60          5.90          4.38          5.18
       3600.00          4.56          5.85          4.42          5.18
       3800.00          4.50          5.80          4.45          5.18
       4000.00          4.62          5.70          4.45          5.19
       4200.00          4.62          5.70          4.47          5.19
       4400.00          4.74          5.76          4.50          5.20
       4600.00          4.80          5.75          4.54          5.22
       4800.00          4.76          5.74          4.58          5.24
       5000.00          4.68          5.74          4.65          5.25
       5200.00          4.66          5.78          4.72          5.27
       5400.00          4.62          5.85          4.81          5.30
       5600.00          4.59          6.08          4.82          5.34
       5800.00          4.56          6.70          4.84          5.37
       6000.00          4.55          6.18          4.86          5.41

==> xp/xphsu2-terrainpp.dat <==
    1.0000    5.2901    4.9085    5.0083    5.0083
   20.0000    4.5858    4.6702    4.3464    5.4199
   40.0000    4.6665    4.5409    4.4195    4.2620
   60.0000    4.4689    4.3792    4.1457    4.1998
   80.0000    4.4252    4.2800    4.1272    4.2532
  100.0000    4.4311    4.2175    4.0274    4.5088
  120.0000    4.3061    4.1742    4.2170    4.5328
  140.0000    4.2263    4.1067    3.9601    4.6143
  160.0000    4.1816    4.0683    3.9116    4.6070
  180.0000    4.1954    4.0148    3.8570    4.8596
  200.0000    4.2108    3.9812    3.6724    4.6318
  220.0000    4.2002    3.9648    3.6521    4.5965
  240.0000    4.1613    3.9346    4.0096    4.6744
  260.0000    4.1524    3.9319    3.9749    4.5802
  280.0000    4.1558    3.9296    3.8180    4.5694
  300.0000    4.1594    3.9350    3.7561    4.5516
  320.0000    4.1455    3.9338    3.7729    4.4990
  340.0000    4.1562    3.9305    3.8654    4.4635
  360.0000    4.1502    3.9278    3.7675    4.4678
  380.0000    4.1209    3.9272    3.7190    4.5181
  400.0000    4.1122    3.9308    3.7601    4.3608
  420.0000    4.0845    3.9385    4.0112    4.3533
  440.0000    4.1221    3.9367    4.4295    4.3557
  460.0000    4.1223    3.9425    4.8053    4.3582


==> xp/xphsu2-urbanpp.dat <==
          1.00          8.29          9.43          9.46          9.46
        100.00          6.11          8.01          6.65          8.87
        200.00          6.08          8.44         14.55          9.00
        300.00          6.13          9.04          7.39          8.28
        400.00          6.10          8.00          7.26          8.13
        500.00          6.17          7.98          6.82          8.03
        600.00          6.20          7.81          7.85          7.96
        700.00          6.35          7.72          7.02          7.86
        800.00          6.43          7.73          6.34          7.74
        900.00          6.56          7.80          6.26          7.58
       1000.00          6.77          7.74          6.22          7.49
       1200.00          6.79          7.74          6.21          7.34
       1400.00          6.66          7.66          6.19          7.22
       1600.00          6.57          7.62          6.19          7.15
       1800.00          6.53          7.63          6.15          7.09
       2000.00          6.36          7.61          6.11          7.04
       2200.00          6.40          7.56          6.04          7.00
       2400.00          6.39          7.55          5.89          6.95
       2600.00          6.46          7.57          5.82          7.14
       2800.00          6.48          7.62          5.82          7.08
       3000.00          6.46          7.69          5.83          7.04
       3200.00          6.63          7.75          5.82          7.02
       3400.00          6.63          8.03          5.84          7.00
       3600.00          6.64          8.07          5.86          6.97
       3800.00          6.64          8.08          5.88          6.94
       4000.00          6.66          8.09          5.92          6.92
       4200.00          6.68          8.08          5.72          6.90
       4400.00          6.74          8.15          5.97          7.09
       4600.00          6.80          8.20          5.83          7.15
       4800.00          6.95          8.26          6.04          7.22
       5000.00          6.94          8.33          5.91          7.29
       5200.00          7.08          8.32          6.11          7.38
       5400.00          7.01          8.38          6.13          7.50
       5600.00          7.06          8.46          6.27          7.60
       5800.00          7.16          8.50          6.28          7.70
       6000.00          7.18          8.53          6.40          7.79

==> xp/xphsu2-urbanpp6000.dat <==

       
       % with outliers param = 20
          1.00          9.99          9.86          8.31          8.31
         10.00          9.49          9.40          8.87          8.74
         20.00          6.26          9.00          8.70          8.82
         30.00          6.13          8.89          8.87          8.82
         40.00          6.28          8.19          8.64          8.77
         50.00          6.28          8.07          8.60          8.76
         60.00          6.00          7.96          8.56          8.58
         70.00          5.95          7.95          8.14          8.78
         80.00          6.11          7.99          8.65          8.65
         90.00          6.34          8.07          8.19          8.43
        100.00          6.33          8.16          8.07          7.45
        200.00          5.97          9.05         10.17          9.23
        400.00          6.08          7.89          7.31          8.14
        600.00          6.25          7.74          7.57          8.96
        800.00          6.43          7.61          6.47          9.16
       1000.00          6.40          7.65          6.33          8.97
       1200.00          6.17          7.66          6.23          8.11
       1400.00          6.10          7.67          6.19          7.88
       1600.00          6.01          7.66          6.16          7.65
       1800.00          5.95          7.63          6.73          7.48
       2000.00          5.91          7.65          6.01          7.36
       2200.00          5.89          7.63          5.94          7.23
       2400.00          5.87          7.67          5.83          7.16
       2600.00          5.88          8.06          6.72          7.10
       2800.00          5.92          8.02          5.77          7.04
       3000.00          5.93          8.01          5.78          7.03
       3200.00          5.98          7.98          5.80          7.00
       3400.00          5.99          7.87          6.38          6.98
       3600.00          6.01          7.68          6.33          6.99
       3800.00          6.06          7.74          6.28          6.99
       4000.00          6.12          7.68          5.94          7.01
       4200.00          6.14          7.70          6.01          7.03
       4400.00          6.16          7.74          6.01          7.03
       4600.00          6.20          7.80          6.06          7.10
       4800.00          6.23          8.05          6.09          7.16
       5000.00          6.29          8.13          6.14          7.23
 
 
 % old values
         1.00          8.29          9.43          9.46          9.46
         10.00          9.20          9.59          8.99          9.38
         20.00          9.53          9.29          9.00          9.10
         30.00          6.64          9.05          8.72          9.15
         40.00          6.11          8.82          8.66          8.83
         50.00          6.42          8.52          6.41          8.78
         60.00          6.27          8.12          5.75          8.92
         70.00          6.05          8.00          8.84          8.89
         80.00          5.84          8.03          8.90          8.59
         90.00          6.02          7.97          6.12          8.44
        100.00          6.11          8.01          6.65          8.87
        110.00          6.37          8.16          7.96          9.00
        120.00          6.41          8.12          6.69          7.34
        130.00          6.19          8.19          7.20          7.25
        140.00          6.26          7.99          6.73          7.13
        150.00          6.14          8.54          6.93          7.23
        160.00          6.19          8.63          7.19          7.22
        170.00          6.25          8.67          6.92          7.21
        180.00          6.20          8.76          6.43          7.26
        190.00          6.18          8.36          9.78          9.02
        200.00          6.08          8.44         14.55          9.00
        210.00          6.16          8.53         12.75          8.96
        220.00          6.03          8.62          9.68          8.91
        230.00          6.02          8.55          8.02          9.04
        240.00          6.00          8.59          7.29          8.96
        250.00          5.98          8.68          7.28          8.21
        260.00          5.92          8.68          7.29          8.44
        270.00          5.95          8.72          7.30          8.41
        280.00          6.09          8.73          7.31          8.37
        290.00          6.11          8.35          7.37          8.31
        300.00          6.13          9.04          7.39          8.28
        310.00          6.03          8.99          7.44          8.29
        320.00          6.04          9.06          7.38          8.28
        330.00          6.03          9.00          7.39          8.27
        340.00          6.03          8.94          7.40          8.22
        350.00          6.05          8.91          7.54          8.17
        400.00          6.10          8.00          7.26          8.13
        450.00          6.16          7.99          7.02          8.05
        500.00          6.17          7.98          6.82          8.03
        550.00          6.19          7.92          6.63          8.02
        600.00          6.20          7.81          7.85          7.96
        650.00          6.28          7.73          7.64          7.96
        700.00          6.35          7.72          7.02          7.86
        750.00          6.36          7.68          6.36          7.79
        800.00          6.43          7.73          6.34          7.74
        850.00          6.47          7.78          6.27          7.65
        900.00          6.56          7.80          6.26          7.58
        950.00          6.50          7.81          6.25          7.56
       1000.00          6.46          7.80          6.22          7.49
       1000.00          6.77          7.74          6.22          7.49
       1200.00          6.79          7.74          6.21          7.34
       1400.00          6.66          7.66          6.19          7.22
       1600.00          6.57          7.62          6.19          7.15
       1800.00          6.53          7.63          6.15          7.09
       2000.00          6.36          7.61          6.11          7.04
       2200.00          6.40          7.56          6.04          7.00
       2400.00          6.39          7.55          5.89          6.95
       2600.00          6.46          7.57          5.82          7.14
       2800.00          6.48          7.62          5.82          7.08
       3000.00          6.46          7.69          5.83          7.04
       3200.00          6.63          7.75          5.82          7.02
       3400.00          6.63          8.03          5.84          7.00
       3600.00          6.64          8.07          5.86          6.97
       3800.00          6.64          8.08          5.88          6.94
       4000.00          6.66          8.09          5.92          6.92
       4200.00          6.68          8.08          5.72          6.90
       4400.00          6.74          8.15          5.97          7.09
       4600.00          6.80          8.20          5.83          7.15
       4800.00          6.95          8.26          6.04          7.22
       5000.00          6.94          8.33          5.91          7.29
       5200.00          7.08          8.32          6.11          7.38
       5400.00          7.01          8.38          6.13          7.50
       5600.00          7.06          8.46          6.27          7.60
       5800.00          7.16          8.50          6.28          7.70
       6000.00          7.18          8.53          6.40          7.79

==> xp/xppoisson.dat <==
    1.0000   21.6648   21.4366   23.5408   23.5408
    2.0000   14.9149   14.6932   20.7644   20.7644
    3.0000   14.9450   12.0822   20.5249   19.8853
    4.0000   12.6510   11.7259   19.6691   20.0251
    5.0000   12.1933   11.1829   20.2825   19.4496
    6.0000   11.2858   10.4516   19.1977   19.0595
    7.0000   11.1807   10.8820   19.0130   17.8987
    8.0000   10.6607    9.9316   19.1074   17.6937
    9.0000   10.6058    9.5410   19.0896   17.2659
   10.0000   10.1197    9.3394   18.8190   16.2205
   11.0000   10.1023    9.3635   13.9420   16.3517
   12.0000    9.8608    8.7413   17.5580   16.0975
   13.0000    9.7871    8.8445   18.2793   16.2125
   14.0000    9.2898    8.3407   14.8658   14.4606
   15.0000    9.5002    7.9874   12.2307   15.1829
   16.0000    9.2748    7.9527   13.1349   14.4607
   17.0000    9.0365    7.6728   14.9525   14.2494
   18.0000    9.1361    7.9757   14.9066   13.8379
   19.0000    9.1412    7.7069   15.4693   14.1280
   20.0000    8.7920    7.4419   14.9932   13.9924
   30.0000    8.2929    6.7355   11.0347   13.7344
   40.0000    7.1904    7.0300   15.0888   13.9325
   50.0000    6.1121    6.6598   15.3404   13.8580
   60.0000    6.5212    7.9129   14.3854   14.3009
   70.0000    6.8950    7.8034   15.5135   13.6088
   80.0000    6.7011    7.4349   14.1654   14.4246
   90.0000    7.3593    8.0494   14.6445   14.2860
  100.0000    6.8548    9.1808   14.5469   14.5338
  110.0000    7.2687   10.1994   12.1050   15.1093
  120.0000    8.1299   11.7127   12.6405   15.7040
  130.0000    8.4733   12.4742   13.5628   16.5038
  140.0000    9.5417   13.6326   14.0402   17.0517
  150.0000   10.3348   14.6811   14.2032   16.4288
  160.0000   11.2078   15.6307   12.6172   16.4550

==> xp1alls.dat <==
    0.0100    1.2895    0.4996    4.3121
    0.0127    1.6168    0.4227    3.9573
    0.0162    2.0481    0.5543    3.7294
    0.0207    2.5970    0.6695    3.7369
    0.0264    3.2953    0.8688    3.7249
    0.0336    4.2102    1.2499    3.6466
    0.0428    5.3640    1.5587    5.1719
    0.0546    6.8265    1.9829    5.6423
    0.0695    8.8361    2.5562    4.9919
    0.0886   12.3646    3.2132    5.0117
    0.1129   15.8125    4.3746    6.0294
    0.1438   18.5946    6.1225    7.4589
    0.1833   21.7660    8.6334    9.4172
    0.2336   25.5551   10.4419   10.1892
    0.2976   27.6398   14.4890   13.3057
    0.3793   32.0162   16.8087   16.8623
    0.4833   34.8576   23.7642   21.8588
    0.6158   37.0871   26.5381   25.7819
    0.7848   39.3991   31.0351   30.2887
    1.0000   41.2755   35.7876   34.0443


==> xp1sspa.dat <==
    0.0100    1.3356    0.3782    0.6598
    0.0127    1.5986    0.4641    0.7085
    0.0162    2.0386    0.5846    0.7637
    0.0207    2.5935    0.7346    0.8554
    0.0264    3.2954    0.9243    0.9733
    0.0336    4.2093    1.1841    1.1214
    0.0428    5.3706    1.5053    1.3221
    0.0546    6.7506    1.9025    1.5623
    0.0695    8.4295    2.4220    1.8665
    0.0886   10.4798    3.0960    2.2864
    0.1129   12.8379    3.9511    2.8224
    0.1438   15.5529    4.9697    3.4842
    0.1833   18.6746    6.4024    4.3829
    0.2336   24.3430    8.0372    5.5835
    0.2976   27.4789   10.4482    7.1725
    0.3793   31.7578   16.1455   10.9199
    0.4833   35.3673   21.9763   19.6899
    0.6158   39.0644   27.4474   23.8032
    0.7848   41.2791   32.8568   28.8622
    1.0000   43.5740   35.3360   34.8643


==> xp1svca.dat <==
    0.0100    1.2758    0.3806    0.6614
    0.0127    1.6073    0.4696    0.7209
    0.0162    2.0353    0.5926    0.8127
    0.0207    2.6134    0.7519    0.9137
    0.0264    3.3114    0.9536    1.0644
    0.0336    4.2032    1.2103    1.2281
    0.0428    5.3088    1.5465    1.4167
    0.0546    6.7000    1.9629    1.7071
    0.0695    8.4343    2.4958    2.2404
    0.0886   10.5032    3.1916    2.7863
    0.1129   13.3445    4.1619    3.5405
    0.1438   16.9499    5.2371    4.2004
    0.1833   20.7415    6.8664    5.6463
    0.2336   24.0150    9.3043    7.0958
    0.2976   27.6488   12.2407   10.1667
    0.3793   31.0552   16.3395   14.6255
    0.4833   34.0602   21.5661   19.6579
    0.6158   37.0701   25.9157   23.6474
    0.7848   39.3509   29.8829   27.5500
    1.0000   40.8735   32.7945   31.2353


==> xp3.dat <==
    0.0100    1.2219    0.9278    4.0383   19.5054    1.2000    0.9147    2.9470   15.3871
    0.0127    1.5996    0.9507    3.9503   19.6562    1.5583    0.9315    2.9564   15.2530
    0.0162    2.0276    1.0020    3.8410   19.6334    1.9736    0.9701    2.9522   14.9615
    0.0207    2.5854    1.1386    4.1240   20.0775    2.5260    1.0241    2.9673   14.9284
    0.0264    3.2796    1.1868    4.3729   19.2389    3.2034    1.1032    2.9865   14.7390
    0.0336    4.1543    1.3095    4.6771   19.4838    4.1139    1.2211    3.0353   14.4517
    0.0428    5.2249    1.6483    4.3692   19.2174    5.2448    1.3909    3.0987   14.2570
    0.0546    6.5495    1.9108    4.7157   19.0008    6.7109    1.6179    3.2587   13.6327
    0.0695    8.2055    2.0582    4.8876   19.4864    8.2516    1.8948    3.4291   13.0938
    0.0886   10.1961    2.5612    5.2212   19.3496   10.4139    2.2642    3.6780   13.1444
    0.1129   12.5648    3.1747    5.7929   19.0363   12.7250    2.7421    4.0145   13.0706
    0.1438   17.5324    4.0887    6.9860   19.3328   14.9844    3.4466    4.4430   13.8376
    0.1833   19.4334    5.7006    8.0638   20.1778   18.4060    4.2709    5.1330   14.4240
    0.2336   23.4943    7.1028    9.7919   19.5043   23.4059    5.4188    5.9398   17.9485
    0.2976   27.5406    9.3579   12.6049   20.1121   26.2240    7.0851    7.5464   20.4861
    0.3793   30.1789   13.5233   15.3630   22.0259   33.7118    9.6776   10.5888   21.1161
    0.4833   33.2749   19.0261   19.2238   22.8904   37.2658   15.9777   19.2137   23.3661
    0.6158   36.6058   23.1554   22.8495   25.1837   39.6768   24.5862   24.0368   25.7550
    0.7848   39.0042   27.0137   27.2158   27.3747   41.0205   28.4184   28.4487   28.3841
    1.0000   41.3868   30.1755   29.5902   29.5831   42.1976   31.6326   31.8011   30.0974

==> xp4.dat <==
    1.0000    6.2170    6.2786    6.1705    6.1705
    2.0000    4.4965    4.5309    4.5565    4.5565
    3.0000    4.2607    3.7103    4.2767    3.7825
    4.0000    3.5308    3.2507    3.6343    3.3338
    5.0000    3.4533    2.9295    3.4270    2.9329
    6.0000    3.0030    2.6835    2.9620    2.6805
    7.0000    2.9468    2.5146    2.8873    2.4464
    8.0000    2.6562    2.3607    2.5838    2.3067
    9.0000    2.6375    2.2233    2.5803    2.1865
   10.0000    2.4203    2.1060    2.3642    2.0627
   11.0000    2.4138    2.0203    2.3338    1.9553
   12.0000    2.2535    1.9412    2.1903    1.8924
   13.0000    2.2280    1.8546    2.1938    1.8236
   14.0000    2.0910    1.7867    2.0470    1.7616
   15.0000    2.0868    1.7140    2.0436    1.7098
   16.0000    1.9748    1.6601    1.9255    1.6667
   17.0000    1.9824    1.6267    1.9333    1.6238
   18.0000    1.8819    1.5787    1.8512    1.5862
   19.0000    1.8669    1.5301    1.8154    1.5345
   20.0000    1.7786    1.4986    1.7516    1.4895
   20.0000    1.7786    1.4986    1.7516    1.4895
   30.0000    1.4858    1.2152    1.4690    1.1992
   40.0000    1.2889    1.0522    1.2880    1.0474
   50.0000    1.1493    0.9538    1.1306    0.9108
   60.0000    1.0628    0.9388    1.0325    0.8386
   70.0000    1.0886    1.2693    0.9887    0.8150
   80.0000    1.1921    1.9303    1.0136    0.9130
   90.0000    1.2558    3.2105    1.0465    1.1926
  100.0000    1.4022    4.3709    1.1574    1.9334
  110.0000    1.6387    6.5084    1.2976    3.0711
  120.0000    1.9758    8.9109    1.6088    4.8426
  130.0000    2.5281   11.3556    2.0694    6.9380
  140.0000    3.7679   12.7879    2.6977    8.9157
  150.0000    4.8506   14.7679    3.5636   10.9860
  160.0000    7.0079   16.5441    4.5916   13.0181

==> xp5.dat <==
    1.0000    6.1267    6.0888    6.0217    6.2111    6.1131    5.9752
    2.0000    4.4558    4.4350    4.3467    4.4929    4.2697    4.3696
    3.0000    4.2238    4.2270    4.1375    4.2752    4.1140    4.1605
    4.0000    3.4653    3.4892    3.4196    3.4874    3.3459    3.3753
    5.0000    3.3922    3.4382    3.3331    3.4001    3.2981    3.3141
    6.0000    2.9561    2.9765    2.9200    2.9046    2.8957    2.9045
    7.0000    2.9162    2.9501    2.8960    2.8049    2.8287    2.8503
    8.0000    2.6304    2.6670    2.5778    2.5561    2.5877    2.5442
    9.0000    2.6045    2.6627    2.5791    2.5306    2.5960    2.5409
   10.0000    2.3941    2.4411    2.3592    2.3362    2.3640    2.2936
   11.0000    2.3743    2.4229    2.3501    2.3301    2.3466    2.2779
   12.0000    2.2226    2.2449    2.1586    2.1508    2.2093    2.1184
   13.0000    2.2256    2.2361    2.1792    2.1753    2.1820    2.1113
   14.0000    2.0874    2.1076    2.0361    2.0155    2.0351    1.9867
   15.0000    2.0736    2.0963    2.0295    2.0372    2.0263    1.9826
   16.0000    1.9691    1.9656    1.9118    1.9092    1.9185    1.8779
   17.0000    1.9560    1.9582    1.9243    1.9096    1.9223    1.8919
   18.0000    1.8720    1.8606    1.8371    1.8353    1.8140    1.7795
   19.0000    1.8706    1.8484    1.8496    1.8240    1.8429    1.7799
   20.0000    1.7888    1.7643    1.7585    1.7285    1.7171    1.6789
   20.0000    1.7888    1.7643    1.7585    1.7285    1.7171    1.6789
   30.0000    1.4931    1.4481    1.5580    1.4360    1.4117    1.4725
   40.0000    1.2977    1.2581    1.5422    1.2524    1.2246    1.4219
   50.0000    1.1608    1.1478    1.7050    1.1316    1.1253    1.4886
   60.0000    1.0497    1.0647    1.9747    1.0339    1.0319    1.5874
   70.0000    0.9805    1.0562    2.4966    0.9522    0.9968    1.7698
   80.0000    0.9490    1.0951    3.1608    0.9023    0.9900    2.1124
   90.0000    0.9901    1.2257    3.6999    0.9106    1.0530    2.4957
  100.0000    1.1183    1.4031    4.8576    0.9640    1.1522    2.8670
  110.0000    1.3026    1.6725    5.7714    1.0392    1.3076    3.4604
  120.0000    1.5828    1.9774    6.8272    1.2855    1.6048    4.1270
  130.0000    1.9651    2.6573    8.0909    1.6004    2.1155    4.9468
  140.0000    2.4876    3.5886    9.5979    2.0464    2.6855    5.7776
  150.0000    3.1486    5.1254   11.4739    2.6370    3.4220    6.8394
  160.0000    4.4410    6.5301   13.6546    3.1918    4.3829    7.9271

==> xp6.dat <==
    0.0100    4.1931    0.8749    0.3758    1.8850    0.3901    0.3764    0.3849    0.3764
    0.0127    6.8442    0.8060    0.4864    0.7724    0.5395    0.5083    0.5214    0.5137
    0.0162    4.1341    0.9583    0.5334    1.1645    0.6244    0.5898    0.6058    0.6111
    0.0207    4.7950    1.3863    0.6337    1.5152    0.7336    0.6936    0.7100    0.7127
    0.0264    5.0725    1.6128    0.7429    1.6610    0.8768    0.8310    0.8527    0.8505
    0.0336    7.3736    2.2738    0.8805    3.1940    1.0567    1.0147    1.0320    1.0289
    0.0428    6.3952    1.9700    1.1244    3.4647    1.3398    1.2656    1.2838    1.2656
    0.0546    8.2167    2.5360    1.4302    5.9237    1.6928    1.5866    1.5936    1.5866
    0.0695    9.5307    3.4141    1.7271    4.8096    2.1500    1.9884    2.0165    1.9884
    0.0886    9.2286    3.8050    2.1753    7.7171    2.7560    2.5553    2.5339    2.5554
    0.1129   13.2010    4.6466    2.7272    7.9647    3.4991    3.2299    3.2221    3.2729
    0.1438   15.2297    6.7392    3.5330    8.4874    5.0555    4.1693    4.1187    4.1938
    0.1833   15.7860    8.7464    4.4236   10.9003    6.6755    5.2492    5.1440    5.2492
    0.2336   19.9892   10.1861    6.1464   12.6272    7.6283    6.6555    6.6462    6.6555
    0.2976   23.5654   12.8452    8.3615   16.0577   10.5145    8.4039    8.8134    8.6810
    0.3793   25.0143   16.6390   11.2722   21.4053   13.6853   11.8206   11.6743   11.8206
    0.4833   30.8864   20.7671   16.7429   23.5428   19.1373   15.0264   15.3270   15.0264
    0.6158   31.3226   26.7082   20.1535   27.4286   24.4593   19.2736   24.2383   19.2736
    0.7848   34.7720   29.8805   25.6614   30.9890   28.6463   25.2880   27.9774   25.2880
    1.0000   38.3719   33.3984   29.0614   33.5302   31.9327   29.0374   33.3425   29.6535

==> xpfaces2-orl.dat <==
    1.0000   24.0424   23.9251   25.7660   25.7660
   20.0000   23.1871   23.0242   24.6212   24.4333
   40.0000   22.9300   22.8947   24.1866   23.9419
   60.0000   22.8357   22.7803   24.0534   23.7179
   80.0000   22.7710   22.7276   23.8158   23.5846
  100.0000   22.6662   22.7436   23.8698   23.6381
  120.0000   22.6068   22.7450   23.7200   23.6267
  140.0000   22.6803   22.7597   23.7442   23.6049
  160.0000   22.6777   22.8272   23.6424   23.5629
  180.0000   22.6604   22.9171   23.6536   23.5756
  200.0000   22.7036   22.9618   23.5065   23.6545
  220.0000   22.6859   22.9757   23.7463   23.9120
  240.0000   22.7571   23.0285   23.7031   23.5613
  260.0000   22.8278   23.1362   23.7181   23.6019
  280.0000   22.7951   23.1916   24.7301   23.3167
  300.0000   22.8684   23.2265   24.9140   23.3015

==> xphsu2-urbanpp.dat <==
          1.00          8.29          9.43          9.46          9.46
        100.00          6.11          8.01          6.65          8.87
        200.00          6.08          8.44         14.55          9.00
        300.00          6.13          9.04          7.39          8.28
        400.00          6.10          8.00          7.26          8.13
        500.00          6.17          7.98          6.82          8.03
        600.00          6.20          7.81          7.85          7.96
        700.00          6.35          7.72          7.02          7.86
        800.00          6.43          7.73          6.34          7.74
        900.00          6.56          7.80          6.26          7.58
       1000.00          6.77          7.74          6.22          7.49
       1200.00          6.79          7.74          6.21          7.34
       1400.00          6.66          7.66          6.19          7.22
       1600.00          6.57          7.62          6.19          7.15
       1800.00          6.53          7.63          6.15          7.09
       2000.00          6.36          7.61          6.11          7.04
       2200.00          6.40          7.56          6.04          7.00
       2400.00          6.39          7.55          5.89          6.95
       2600.00          6.46          7.57          5.82          7.14
       2800.00          6.48          7.62          5.82          7.08
       3000.00          6.46          7.69          5.83          7.04
       3200.00          6.63          7.75          5.82          7.02
       3400.00          6.63          8.03          5.84          7.00
       3600.00          6.64          8.07          5.86          6.97
       3800.00          6.64          8.08          5.88          6.94
       4000.00          6.66          8.09          5.92          6.92
       4200.00          6.68          8.08          5.72          6.90
       4400.00          6.74          8.15          5.97          7.09
       4600.00          6.80          8.20          5.83          7.15
       4800.00          6.95          8.26          6.04          7.22
       5000.00          6.94          8.33          5.91          7.29
       5200.00          7.08          8.32          6.11          7.38
       5400.00          7.01          8.38          6.13          7.50
       5600.00          7.06          8.46          6.27          7.60
       5800.00          7.16          8.50          6.28          7.70
       6000.00          7.18          8.53          6.40          7.79

==> xppoisson.dat <==
    1.0000   21.6648   21.4366   23.5408   23.5408
    2.0000   14.9149   14.6932   20.7644   20.7644
    3.0000   14.9450   12.0822   20.5249   19.8853
    4.0000   12.6510   11.7259   19.6691   20.0251
    5.0000   12.1933   11.1829   20.2825   19.4496
    6.0000   11.2858   10.4516   19.1977   19.0595
    7.0000   11.1807   10.8820   19.0130   17.8987
    8.0000   10.6607    9.9316   19.1074   17.6937
    9.0000   10.6058    9.5410   19.0896   17.2659
   10.0000   10.1197    9.3394   18.8190   16.2205
   11.0000   10.1023    9.3635   13.9420   16.3517
   12.0000    9.8608    8.7413   17.5580   16.0975
   13.0000    9.7871    8.8445   18.2793   16.2125
   14.0000    9.2898    8.3407   14.8658   14.4606
   15.0000    9.5002    7.9874   12.2307   15.1829
   16.0000    9.2748    7.9527   13.1349   14.4607
   17.0000    9.0365    7.6728   14.9525   14.2494
   18.0000    9.1361    7.9757   14.9066   13.8379
   19.0000    9.1412    7.7069   15.4693   14.1280
   20.0000    8.7920    7.4419   14.9932   13.9924
   30.0000    8.2929    6.7355   11.0347   13.7344
   40.0000    7.1904    7.0300   15.0888   13.9325
   50.0000    6.1121    6.6598   15.3404   13.8580
   60.0000    6.5212    7.9129   14.3854   14.3009
   70.0000    6.8950    7.8034   15.5135   13.6088
   80.0000    6.7011    7.4349   14.1654   14.4246
   90.0000    7.3593    8.0494   14.6445   14.2860
  100.0000    6.8548    9.1808   14.5469   14.5338
  110.0000    7.2687   10.1994   12.1050   15.1093
  120.0000    8.1299   11.7127   12.6405   15.7040
  130.0000    8.4733   12.4742   13.5628   16.5038
  140.0000    9.5417   13.6326   14.0402   17.0517
  150.0000   10.3348   14.6811   14.2032   16.4288
  160.0000   11.2078   15.6307   12.6172   16.4550
